From Understanding to Generation: An Efficient Shortcut for Evaluating Language Models

Iterative evaluation of LLMs during training is essential to ensure expected capability development, but can be time- and compute-intensive. While NLU tasks, where the model selects from fixed answer choices, are cheap to evaluate, essential capabilities like reasoning and code generation rely on the more time-consuming NLG (token-by-token generation) format. In this work, our aim is to decrease the computational burden of NLG benchmarks in order to enable monitoring crucial LLM capabilities during model training. We reformulate generative tasks into computationally cheaper NLU alternatives. We test the performance correlation between the original and reformulated tasks using 8 LMs of various sizes and 4 capabilities: mathematical reasoning, code generation, factual knowledge and reading comprehension. Our results show a strong correlation between task formats, supporting capability assessment via cheaper alternatives and achieving over 35x average reduction in evaluation time. Our project is available at: https://github.com/Fraunhofer-IIS/EvalShortcut

==> flop_task.csv <==
,flops,alert-en,boolq,boolq->squadv2,gsm8k,gsm8k_ll,gsm8k_ll->gsm8k,gsm8k_ll_answer_only,gsm8k_ll_answer_only->gsm8k,gsm8k_ll_answer_only_correct_prob,gsm8k_ll_answer_only_correct_prob_norm,gsm8k_ll_answer_only_correct_prob_norm->gsm8k,gsm8k_ll_correct_prob,gsm8k_ll_correct_prob_norm,gsm8k_ll_correct_prob_norm->gsm8k,gsm8k_mc_cloze,gsm8k_mc_cloze->gsm8k,gsm8k_mc_cloze_cot,gsm8k_mc_cloze_cot->gsm8k,gsm8k_mc_cloze_rand,gsm8k_mc_cloze_rand->gsm8k,gsm8k_mc_cloze_rand_brier_score,gsm8k_mc_cloze_rand_norm_correct_prob,gsm8k_mc_cloze_rand_norm_correct_prob_norm,gsm8k_mc_cloze_rand_prob_margin,gsm8k_mc_cloze_rand_prob_margin_norm,gsm8k_mc_cloze_rand_total_prob,gsm8k_mc_cloze_rand_total_prob_norm,humanevalpack_cloze_avg,humanevalpack_cloze_avg->humanevalsynthesize_avg,humanevalpack_cloze_cpp,humanevalpack_cloze_cpp->humanevalsynthesize-cpp,humanevalpack_cloze_cpp_debug,humanevalpack_cloze_cpp_debug->humanevalsynthesize-cpp,humanevalpack_cloze_debug_avg,humanevalpack_cloze_debug_avg->humanevalsynthesize_avg,humanevalpack_cloze_go,humanevalpack_cloze_go->humanevalsynthesize-go,humanevalpack_cloze_go_debug,humanevalpack_cloze_go_debug->humanevalsynthesize-go,humanevalpack_cloze_java,humanevalpack_cloze_java->humanevalsynthesize-java,humanevalpack_cloze_java_debug,humanevalpack_cloze_java_debug->humanevalsynthesize-java,humanevalpack_cloze_js,humanevalpack_cloze_js->humanevalsynthesize-js,humanevalpack_cloze_js_debug,humanevalpack_cloze_js_debug->humanevalsynthesize-js,humanevalpack_cloze_python,humanevalpack_cloze_python->humanevalsynthesize-python,humanevalpack_cloze_python_32,humanevalpack_cloze_python_brier_score,humanevalpack_cloze_python_debug,humanevalpack_cloze_python_debug->humanevalsynthesize-python,humanevalpack_cloze_python_norm_correct_prob,humanevalpack_cloze_python_norm_correct_prob_norm,humanevalpack_cloze_python_prob_margin,humanevalpack_cloze_python_prob_margin_norm,humanevalpack_cloze_python_sim,humanevalpack_cloze_python_total_prob,humanevalpack_cloze_python_total_prob_norm,humanevalpack_cloze_rust,humanevalpack_cloze_rust->humanevalsynthesize-rust,humanevalpack_cloze_rust_debug,humanevalpack_cloze_rust_debug->humanevalsynthesize-rust,humanevalpack_ll_avg,humanevalpack_ll_avg->humanevalsynthesize_avg,humanevalpack_ll_correct_prob_norm_avg,humanevalpack_ll_correct_prob_norm_avg->humanevalsynthesize_avg,humanevalpack_ll_cpp,humanevalpack_ll_cpp->humanevalsynthesize-cpp,humanevalpack_ll_cpp_correct_prob,humanevalpack_ll_cpp_correct_prob_norm,humanevalpack_ll_cpp_correct_prob_norm->humanevalsynthesize-cpp,humanevalpack_ll_go,humanevalpack_ll_go->humanevalsynthesize-go,humanevalpack_ll_go_correct_prob,humanevalpack_ll_go_correct_prob_norm,humanevalpack_ll_go_correct_prob_norm->humanevalsynthesize-go,humanevalpack_ll_java,humanevalpack_ll_java->humanevalsynthesize-java,humanevalpack_ll_java_correct_prob,humanevalpack_ll_java_correct_prob_norm,humanevalpack_ll_java_correct_prob_norm->humanevalsynthesize-java,humanevalpack_ll_js,humanevalpack_ll_js->humanevalsynthesize-js,humanevalpack_ll_js_correct_prob,humanevalpack_ll_js_correct_prob_norm,humanevalpack_ll_js_correct_prob_norm->humanevalsynthesize-js,humanevalpack_ll_python,humanevalpack_ll_python->humanevalsynthesize-python,humanevalpack_ll_python_correct_prob,humanevalpack_ll_python_correct_prob_norm,humanevalpack_ll_python_correct_prob_norm->humanevalsynthesize-python,humanevalpack_ll_rust,humanevalpack_ll_rust->humanevalsynthesize-rust,humanevalpack_ll_rust_correct_prob,humanevalpack_ll_rust_correct_prob_norm,humanevalpack_ll_rust_correct_prob_norm->humanevalsynthesize-rust,humanevalsynthesize-cpp,humanevalsynthesize-go,humanevalsynthesize-java,humanevalsynthesize-js,humanevalsynthesize-python,humanevalsynthesize-rust,humanevalsynthesize_avg,humanities,mmlu,mmlu_brier_score,mmlu_continuation,mmlu_continuation->triviaqa,mmlu_continuation_abstract_algebra,mmlu_continuation_anatomy,mmlu_continuation_astronomy,mmlu_continuation_business_ethics,mmlu_continuation_clinical_knowledge,mmlu_continuation_college_biology,mmlu_continuation_college_chemistry,mmlu_continuation_college_computer_science,mmlu_continuation_college_mathematics,mmlu_continuation_college_medicine,mmlu_continuation_college_physics,mmlu_continuation_computer_security,mmlu_continuation_conceptual_physics,mmlu_continuation_econometrics,mmlu_continuation_electrical_engineering,mmlu_continuation_elementary_mathematics,mmlu_continuation_formal_logic,mmlu_continuation_global_facts,mmlu_continuation_high_school_biology,mmlu_continuation_high_school_chemistry,mmlu_continuation_high_school_computer_science,mmlu_continuation_high_school_european_history,mmlu_continuation_high_school_geography,mmlu_continuation_high_school_government_and_politics,mmlu_continuation_high_school_macroeconomics,mmlu_continuation_high_school_mathematics,mmlu_continuation_high_school_microeconomics,mmlu_continuation_high_school_physics,mmlu_continuation_high_school_psychology,mmlu_continuation_high_school_statistics,mmlu_continuation_high_school_us_history,mmlu_continuation_high_school_world_history,mmlu_continuation_human_aging,mmlu_continuation_human_sexuality,mmlu_continuation_international_law,mmlu_continuation_jurisprudence,mmlu_continuation_logical_fallacies,mmlu_continuation_machine_learning,mmlu_continuation_management,mmlu_continuation_marketing,mmlu_continuation_medical_genetics,mmlu_continuation_miscellaneous,mmlu_continuation_moral_disputes,mmlu_continuation_moral_scenarios,mmlu_continuation_nutrition,mmlu_continuation_philosophy,mmlu_continuation_prehistory,mmlu_continuation_professional_accounting,mmlu_continuation_professional_law,mmlu_continuation_professional_medicine,mmlu_continuation_professional_psychology,mmlu_continuation_public_relations,mmlu_continuation_security_studies,mmlu_continuation_sociology,mmlu_continuation_us_foreign_policy,mmlu_continuation_virology,mmlu_continuation_world_religions,mmlu_norm_correct_prob,mmlu_norm_correct_prob_norm,mmlu_prob_margin,mmlu_prob_margin_norm,mmlu_total_prob,mmlu_total_prob_norm,multi_paradetox_en_ll,multi_paradetox_en_mc,other,polyglotoxicityprompts_en_0,polyglotoxicityprompts_en_1,polyglotoxicityprompts_en_2,polyglotoxicityprompts_en_3,social sciences,squadv2,squadv2_ll,squadv2_ll->squadv2,squadv2_ll_context,squadv2_ll_correct_prob,squadv2_ll_correct_prob_norm,squadv2_ll_correct_prob_norm->squadv2,squadv2_mc,squadv2_mc->squadv2,squadv2_mc_4,squadv2_mc_4->squadv2,squadv2_mc_4_brier_score,squadv2_mc_4_norm_correct_prob,squadv2_mc_4_norm_correct_prob_norm,squadv2_mc_4_prob_margin,squadv2_mc_4_prob_margin_norm,squadv2_mc_4_total_prob,squadv2_mc_4_total_prob_norm,stem,toxigen,triviaqa,triviaqa_ll,triviaqa_ll->triviaqa,triviaqa_ll_correct_prob,triviaqa_ll_correct_prob_norm,triviaqa_ll_correct_prob_norm->triviaqa,triviaqa_mc_cloze,triviaqa_mc_cloze->triviaqa,triviaqa_mc_cloze_rand,triviaqa_mc_cloze_rand->triviaqa,triviaqa_mc_cloze_rand_brier_score,triviaqa_mc_cloze_rand_norm_correct_prob,triviaqa_mc_cloze_rand_norm_correct_prob_norm,triviaqa_mc_cloze_rand_prob_margin,triviaqa_mc_cloze_rand_prob_margin_norm,triviaqa_mc_cloze_rand_total_prob,triviaqa_mc_cloze_rand_total_prob_norm,squadv2_mc_4_mul,squadv2_norm,squadv2_mc_4->squadv2_norm,squadv2_ll_correct_prob_norm->squadv2_norm
0,6.996807168e+21,0.7222742757096658,0.6317822054831028,20.055769666734612,0.01838004831687735,1.1296090705453365e-44,1199.2306427826607,5.033558752457538e-06,0.022629400163692394,-13.44626965182871,-6.806528191108502,0.019405331711432078,-114.48644631296717,-0.41016117228302557,0.017432287877807606,0.26416354449651663,0.013174425201024412,0.7156673142566164,0.017679602844584537,0.6632213446800472,0.01754094972448251,0.6668195425683702,0.16754394494688005,0.16218724712853125,19.120212544824785,0.1442124517695263,-635.5001778500551,-2.339687349940961,0.6141560690028276,0.05133147887748841,0.6507629082133354,0.052999126310197056,0.8122172823025032,0.05827475719867353,0.7777368128582477,0.050753858915358205,0.6498538056667283,0.03489136917839204,0.8259469295402889,0.038033531937446505,0.6970659532175351,0.05890566031155848,0.8283337396998568,0.05439100422752563,0.5787061942558703,0.07456758612438047,0.838690452886702,0.05700116528941571,0.5967116997713019,0.07342915731786204,0.18993646333411238,0.8201357358086886,0.8138987489664794,0.06561048272713306,0.17422631090270965,0.1665898790426424,2.5536185485026177,0.021467599809786447,0.9797315385835382,-314.9269364812305,-2.383002381261917,0.5118358528921939,0.013195974022540394,0.8073179823844878,0.013645791276990046,1.4099959761857505e-18,-47.704371632962605,-0.28163200890919654,0.04826557815445942,8.667514725972111e-29,6.840700757632974,-74.82815729145912,-0.31961547477827984,0.050467382900819716,2.0417258327140882e-25,2.539716495758675,-67.23980625972224,-0.26103084666161286,0.0347343840247724,4.799055751996871e-19,1.0691605314572632,-48.77491668485601,-0.15791623238432348,0.05683293215661531,5.0649114726372685e-26,3.636051759277091,-65.52137883141624,-0.3188270508369102,0.06516197225354217,7.980070027006441e-18,1.8371079004710076,-45.21245517669946,-0.2889001772253199,0.06964558214271005,1.915865245548364e-34,-302.1489672423727,-88.97038592433712,-0.343502271568733,0.012751215448296892,0.05029267053559507,0.02995335158572256,0.056741104080905276,0.05031221561923133,0.0632096450383872,0.011422431980162446,0.04365523647333399,0.2859033882607465,0.26041404539383356,0.7597807630130141,0.3182625923072991,0.09565359780174784,0.22753604753489043,0.38069057224949515,0.3158199651477908,0.5108259048307142,0.28360142379775516,0.3677759333689698,0.2759679101059762,0.24475674761521157,0.17329343600288838,0.30374856375341974,0.20552517170541487,0.3700195831529329,0.39540789894986544,0.22967070777315965,0.27004989015974035,0.28499748992821355,0.3110068878996627,0.28708693089294773,0.3240359233431846,0.19106725357254026,0.2994121122640295,0.2918665277770932,0.3769921279132545,0.3979145822667245,0.29708911617847783,0.15541150473534446,0.3113255975851938,0.2699720428507851,0.46163459983342836,0.27829697089064104,0.3433389698384907,0.31873782478560325,0.40534184759803954,0.3907561939093951,0.20693043915732678,0.2473713335471328,0.309095772087224,0.2529065156209396,0.36792198483371924,0.49631927583805685,0.3374497328766785,0.49644498610388554,0.2953251018122987,0.2379888268156424,0.2851941147285061,0.3149604660109696,0.3954676432753868,0.26559821325271665,0.2567202806072239,0.301752971415558,0.30895059720482515,0.42641874365916,0.31795349602484235,0.3019531305690251,0.3275409971736413,0.27059383210012605,0.43880507278641084,0.2479921915350057,0.2479921915350057,-0.2279842277414409,-0.2279842277414409,-6.593145407068992,-6.593145407068992,0.0,0.8243145011547478,0.37449145362449504,0.05948851700857999,0.1513246460409949,0.5874695773485439,0.7705188489906218,0.3502416948379458,26.48204577473604,3.935881436693877e-05,-61.57355252695024,nan,-13.637716725897581,-0.6439068594729441,27.444302615230907,0.28608735500980303,24.02175010694752,0.3548358844423671,23.88940438618962,0.9683847782646297,0.21680922298852576,0.23602166300145602,-2.7034968969385016,-0.3767008603425335,-44.24744157436614,-3.6426043063881317,0.2799331550855111,0.43161385894971777,0.1233444085652413,8.162804009994523e-06,0.3723186026082046,-12.939806803556808,-0.7273560542816077,0.07710816835022313,0.38504178094029634,0.09097845049664435,0.7092568919399448,0.08170884859847397,0.38605803542368244,0.13557589951897966,0.1360643721414279,4.742455192967694,0.3851111515082048,-67.71197384928605,-7.854783383696339,35.48358844423671,0.2648204577473604,0.23889404386189622,0.2744430261523091
1,1.076431872e+22,0.7050693985276911,0.648519318715477,22.180544536538832,0.023465660150418417,2.5289930934140957e-44,2659.6751940352397,5.787012654481972e-06,0.023496672868070785,-12.988137911447689,-6.574380861821202,0.021786242139486878,-107.09536863476474,-0.3830805598301259,0.018136211075365324,0.27126033536389893,0.011482585099911192,0.7785163828515896,0.017784319287660128,0.6933056748115112,0.019042356234073826,0.6002607516760029,0.16177600309007356,0.1560402240671162,23.338175546993693,0.15519599309521906,-611.9335117390079,-2.2573879384135958,0.6363749300064349,0.059070386913964046,0.6704201089460947,0.05325751065446303,0.8367679890332443,0.06927057031904515,0.8057661411077482,0.06234286703960016,0.6674189255410582,0.034165511784313075,0.847102530749913,0.04629812842866975,0.7165226672389847,0.06866014411712093,0.8621488428152894,0.07269774716851046,0.6155751956656915,0.08903415769763429,0.8625647367737878,0.06737753720369156,0.6233807263523471,0.09853075407924798,0.2147787365865644,0.7611004231186298,0.8450224655769478,0.08537924660515644,0.16910747418599384,0.1618687213845339,5.171435486673706,0.03190977457177576,0.9811301344061937,-309.3388658904057,-2.3584985830524974,0.5249319562944322,0.010774243151004956,0.8279798228054033,0.011377352018584863,3.2146874281963623e-18,-111.32504239762218,-0.2673088860778214,0.05820093112231881,1.9795238385181667e-28,12.857940348736168,-70.94000787555521,-0.3037210990333326,0.06398386597339709,4.711763613965987e-25,5.172846061595327,-63.58044766927154,-0.247802541872186,0.04155990336996718,1.1005357912414006e-18,2.0464163099458084,-46.06425027994456,-0.1493666201411285,0.06916155690308816,1.1780612401556197e-25,7.79763774991616,-62.34440220095072,-0.30488037158526227,0.07442850921195768,1.8187588188756332e-17,3.3624879950832587,-42.678710575545125,-0.27388885007829317,0.08847286879919349,4.453724484792257e-34,-699.1875828510099,-83.97659278425412,-0.32419383375672595,0.011598882476309304,0.06193400219985234,0.0353331737966714,0.06294284930520765,0.06215950620594693,0.06953297485580524,0.015305930375984747,0.05120140612324472,0.29277787681412976,0.2697466967690567,0.755330130483606,0.32875476002531906,0.13654334842873855,0.23018366287419043,0.39469964581593747,0.32266836743384814,0.5213347253805861,0.2992271541736146,0.38458583766166293,0.2791814001630403,0.2587924322285306,0.16641297846598216,0.3156084321565877,0.20966919327228237,0.390030127927589,0.4032461947837536,0.23036384191822137,0.26970540130676235,0.298839578861205,0.31918235094046604,0.31269784239940673,0.34158959257098703,0.19833259422932173,0.3152494034831222,0.3092429875669344,0.38029868940811484,0.42139642123670384,0.31276366328575816,0.15993982684829824,0.3264629965003844,0.2701981165271036,0.4836486198331267,0.28246423821732053,0.351146177830961,0.3345993582658529,0.42775944818463474,0.40640902018552466,0.2123468930456013,0.26174412188637725,0.32117455576735104,0.2522394196366104,0.3744107210038301,0.5289636897618144,0.3442816403230952,0.5241505533340062,0.30881866856553436,0.23817504655493474,0.28426461759807037,0.32681278718482093,0.40997079655535923,0.26547297401672726,0.25571715687308,0.30664201484746484,0.3212529717345894,0.42893093430080564,0.3131518986462776,0.3161187338515682,0.34313999565175585,0.28106496257603575,0.4811276123539625,0.2459500042568782,0.2459500042568782,-0.22009299819195802,-0.22009299819195802,-6.6555238119189495,-6.6555238119189495,0.0,0.8236569248534584,0.3900163137388557,0.056706692833712796,0.1469930451912742,0.5911198625875034,0.7706507933189054,0.3632627659390311,28.45446534000445,3.3045094261773644e-06,21.805906211312518,nan,-13.391549482187623,-0.63330749008161,23.25050367974429,0.3009676338727678,26.465676491950667,0.3687277842853143,26.2539546368452,0.9425569722138407,0.21208957404441145,0.23111840681058604,-2.416392657604886,-0.3518549416373778,-43.8320725286795,-3.6182383443328465,0.28839651515509845,0.43133583319050955,0.17714195451044476,1.4510136736555923e-05,0.7126723909758275,-12.022549957453796,-0.6767709947920189,0.10439671874797969,0.4261930914441064,0.14264348100266966,0.7475119747736864,0.12549110326562557,0.3334298453418752,0.12349741566940796,0.1240623604046303,5.805411640284145,0.499730870715784,-67.25382435394759,-7.819749983202194,36.872778428531426,0.2845446534000445,0.262539546368452,0.23250503679744292
2,1.614647808e+22,0.6939770093781383,0.6638483103046906,31.760023265465996,0.026090565033773733,4.53653345189813e-40,-118278643564.83823,4.972209401600143e-06,0.016204879638270418,-14.025943690065237,-7.128749503005908,0.015540409250633398,-101.30263664326179,-0.36229182612437666,0.017051771895595046,0.2742017425681476,0.014812817909664756,0.8174885429299337,0.014968994571027867,0.7185436967256507,0.016492093878250853,0.5509997082449203,0.15715141205014677,0.15121882185520458,26.496848462909167,0.16246798561681938,-592.4904038638108,-2.189858806213279,0.6537486369645611,0.051456992800486635,0.6886235057288799,0.046338681789223804,0.8461152868901965,0.044787423229488615,0.8219155303760614,0.05294606272138663,0.6819504087396205,0.025564671032766273,0.8689732363156277,0.03635983639568863,0.7263983780678263,0.06667184621614644,0.8846961169292031,0.07442918674713103,0.6424773136983422,0.0809689097148496,0.8794818263897517,0.05967133710498632,0.6451946618140438,0.07765497191597374,0.22791617843904538,0.7360652692385968,0.8523643403749904,0.0674312771051373,0.16563048548236595,0.15838041492609758,6.588894581437789,0.040465530836130546,0.9834429236103215,-305.13523384823054,-2.3301631690822826,0.5378475537386537,0.011542876133959951,0.8368668880480084,0.013699743136024622,5.0706655271432136e-17,-6824.5412535893465,-0.25964944906189924,0.05065258990158435,1.6534070433702158e-26,1239.6413671048078,-69.17901399251022,-0.2971604450920687,0.042965624345829304,2.2018851404187194e-23,-84.88165714971343,-61.51765005627925,-0.23895752357437083,0.03311361446316983,1.9662694045245206e-17,117.00543155045747,-45.00760128881174,-0.14637135981398278,0.07129037790013593,1.048980836998383e-23,150.21312686358422,-60.463902000551,-0.29466383267944984,0.06791326454560517,2.845772050581536e-16,32.87293765546214,-41.312951515141336,-0.26547255051739355,0.07199102842433165,1.7511254434929761e-31,-42402.098727560675,-81.5588363882707,-0.3152709826941299,0.016641629730434225,0.07053264041890325,0.040251224072051034,0.07396087731569682,0.06921543248165914,0.08104732504548562,0.021576723682729747,0.059430703836087596,0.2944549767573326,0.2823028714850019,0.7486885864407398,0.331658496242749,0.16146929783394487,0.22841543072132317,0.3976010094650689,0.33529196062775135,0.5374125822940542,0.30795783585657943,0.39157953023371,0.2792960836414974,0.24710709475790762,0.15244395063186553,0.31760610322620303,0.20200979564115965,0.4082909844036875,0.41298273920943646,0.2286567332394262,0.2723987153528496,0.3014781898179294,0.31603230712033337,0.3230676325038445,0.34039696782045153,0.20418445226491738,0.32437469992302914,0.3139065373681883,0.38486880706998616,0.43597349734853796,0.31588226424581056,0.1705133222143101,0.33643641489366755,0.27650316473957337,0.49218316765774717,0.2730490789632592,0.35803786276188504,0.34010833482833913,0.4301517054101902,0.39977409121943747,0.22022887627014978,0.25987676984887126,0.32295978130125463,0.2521653431042262,0.38652401764539157,0.5273248069952163,0.33238244106630743,0.5289066185847753,0.31403236147936087,0.2379888268156424,0.28593468844804226,0.33288388222165666,0.41161791886795784,0.26675346104980263,0.2544123999438079,0.30478892336754726,0.3241800736639778,0.44268422759225945,0.31360345946113677,0.3168292973184611,0.34897990171779697,0.27768533005090446,0.4911045364228742,0.24305365645495586,0.24305365645495586,-0.20841064777258533,-0.20841064777258533,-6.85145551564924,-6.85145551564924,0.0,0.8252708923170422,0.39292677241223783,0.05672538363430053,0.14774940503359876,0.5919638248387278,0.7730361713290768,0.3681498066686607,30.96064782932093,6.5135317769590866e-06,26.25987458428218,nan,-12.782104284411258,-0.6050579567022221,27.88403252902733,0.33879799075285794,31.01462548465065,0.4073888877392619,30.808654383649856,0.8513744409912729,0.19868215172003986,0.21717807950456808,-1.661630015670627,-0.2910440873511987,-42.610888753648624,-3.552422162103747,0.29118855109202,0.43173002303587005,0.17427426498927848,1.916054349308674e-05,0.2788445411674845,-11.372624061847997,-0.6403555213135441,0.1340939373453817,0.4435200528680361,0.1695980770607155,0.7453180891289453,0.1347938671388394,0.3324769007195774,0.12328134752956835,0.12427688448367354,5.833823915342533,0.4947115324800874,-67.43333713942725,-7.850395678560959,40.73888877392619,0.3096064782932093,0.3080865438364986,0.2788403252902733
3,3.9536108544e+22,0.6981137987116439,0.6963327597675855,27.332727711996586,0.05281286446992018,3.92445939035949e-39,-7393507187.789804,4.776049280724429e-06,0.02770516507739438,-12.491983996549097,-6.3180095128098115,0.020445023532965113,-95.28631684512206,-0.3405531636451713,0.02546529578236193,0.278995509421244,0.029432785552744884,0.8566524600703553,0.02447486522569289,0.7262688198408718,0.025035720505803695,0.5299177919515411,0.154913264038523,0.14895238361326363,26.573157787623103,0.15995231935745696,-563.9432846726976,-2.0848490065208223,0.683525011224866,0.06086059651652348,0.7239714060175635,0.07875167110257295,0.8718429201754521,0.07502125125372876,0.8487721113889894,0.059827392415603954,0.7090134477515911,0.03692021018398437,0.8951719899210769,0.0357908892643518,0.749843137310234,0.08195758927832064,0.9130643959164866,0.08161151876658894,0.6630643959164865,0.07244312435409063,0.8997852332567793,0.07112359283617754,0.6807394573938649,0.07642438604145099,0.2526488764786579,0.7055693557002622,0.8793505386365966,0.07914870624868872,0.1588539816609742,0.15157695286122186,9.167661941476254,0.05705395490024827,0.9876504726864178,-295.14869713482807,-2.263411607790412,0.5745182229594559,0.018666598138721364,0.8701384277678373,0.01494886460617487,4.1318101951100273e-16,-64612.82149906076,-0.24274576377529508,0.0651585192906092,1.462389419882639e-25,9957.177170294402,-63.97786007883565,-0.2768466890411022,0.08123097601448362,1.9202403369256475e-22,1046.2467954205645,-56.537928505587246,-0.22333249675176664,0.03922166872437121,1.6183863530796746e-16,135.22611914417186,-41.99238446347192,-0.13793353170869196,0.09289356889872759,9.260450510932462e-23,17.692582994646905,-56.265657239590105,-0.2774671729022649,0.07620307837379939,2.3172471969832697e-15,-14.596643503349004,-38.560636313459774,-0.24865190068291662,0.0803277698741001,1.5655043281839935e-30,-398818.675018715,-74.32910521790204,-0.2922427915650281,0.021074053858173323,0.09601126148677677,0.0753563920988868,0.10471725341477672,0.11127557315007135,0.12225511558211385,0.035390195558751725,0.09083429854856287,0.30513680296406376,0.3539892898683691,0.7088071460095234,0.3483290661864846,0.2475141308274793,0.23032358547429543,0.4203113748896608,0.34989706962662626,0.5785556535238399,0.3159456824244009,0.4215525646983774,0.26818931370280413,0.26459677062674675,0.1698967797847035,0.34173200860339936,0.21043030723623524,0.42598065123435075,0.4409468954903045,0.23394984602844798,0.2776896583303299,0.33482884543468616,0.32390024715342447,0.3784477916990748,0.35224538415360457,0.222976026085009,0.3532227848306072,0.3314060421309898,0.41494695083215427,0.4769903350722815,0.3302160932063326,0.17547088043458148,0.355605772207307,0.275744361454397,0.5121685822256109,0.28042908094793917,0.3660882203510457,0.3587272049395702,0.45156245165583536,0.41033751355283454,0.2289784389185709,0.2732827434902868,0.3535637290295182,0.24184601447106224,0.3974937360407388,0.5697753037622897,0.3606564541675281,0.5589882028803068,0.3185819536327766,0.2379888268156424,0.30361658324243734,0.35034657103533007,0.4422209812163628,0.2763429468017224,0.25960170411636196,0.3410755950224245,0.34255337172456607,0.4482600849886432,0.32409356880698514,0.33888501181051556,0.36420746608189947,0.2994416833195229,0.5375866579838896,0.22837670491680767,0.22837670491680767,-0.1168477276240082,-0.1168477276240082,-6.897692705852442,-6.897692705852442,0.0,0.8166027188370892,0.41859734968922235,0.05885838714496472,0.1391879823792162,0.5942340712202084,0.7790249194777334,0.3867677238508768,26.0300145597663,1.4665672974979699e-05,22.570152984812992,nan,-13.866745986609708,-0.6566893306597817,25.738050506713584,0.29638937117468234,26.7528781192116,0.3606002763702997,26.772889081077366,0.9747464900171897,0.21882278803046526,0.23801851172923452,-2.5050870217633574,-0.3626565030831295,-44.71010848440352,-3.68710365127098,0.3060265898100648,0.43216538691813733,0.2676669717536364,5.731616764485537e-05,0.978276897735535,-9.960867795902224,-0.5598846289137602,0.2621689528170076,0.4971231705472155,0.24816206304189642,0.7975324000376653,0.23793218338464464,0.26341795609750834,0.10777022508190748,0.10827826518744464,7.213310141993235,0.6498470285588738,-66.61020363621046,-7.765545871542006,36.06002763702997,0.260300145597663,0.26772889081077367,0.25738050506713583
4,4.076733552e+22,0.6996462584253301,0.697653768849203,27.542050942441083,0.05405477546246833,4.152122724978398e-39,14324.72900780891,4.797427513287368e-06,0.029228222904649322,-12.453370257411823,-6.296759734149634,0.02170359352389269,-94.93216635021525,-0.3392227471659396,0.02660051125653825,0.27814486434744234,0.029887254537706954,0.8589552025268508,0.025646096815784655,0.7267164802540271,0.026091799847023218,0.5287553654702514,0.15474135150775448,0.14876744464219904,26.62271001864452,0.1600276857496259,-562.4906371209315,-2.0795280203091577,0.6854203030004772,0.06167191175177139,0.7247341958133124,0.08088107850023664,0.8736909676147522,0.07723859873747427,0.8502034797582547,0.060240365171807614,0.7109380413241876,0.037574479914560366,0.8956781110528981,0.03542962366111415,0.7522548189419803,0.08298535293857781,0.9130381168692511,0.08167268632268153,0.6652534913232282,0.07169208710954034,0.9006316902496583,0.07159955848268652,0.6831353775529758,0.07817475740935773,0.2541487548866827,0.7028562612716321,0.8811950255439798,0.0805434697335903,0.15844254586637663,0.15119835651423785,9.326642413841142,0.057838654386371736,0.9877812993907236,-294.5677874748544,-2.2603734497626693,0.5762058930471788,0.01872371463835549,0.872365166145419,0.014865725466445105,4.3166447401711854e-16,-67565.63193801313,-0.24143783675465502,0.0660704115378857,1.5285200711482717e-25,10397.359079981552,-63.66875540306029,-0.27547037890737097,0.08353135462204533,2.0068535487040374e-22,1106.2067997638544,-56.21366758946819,-0.22211296873809847,0.039534677905815156,1.691008999873013e-16,135.19852153657993,-41.75148674372622,-0.13713964141499038,0.09417346983957833,9.67908766030229e-23,8.449736097350414,-55.98350212267091,-0.27597645418769723,0.0762548645982209,2.4208856464863246e-15,-17.51033575356208,-38.32771960368478,-0.2471429422184218,0.08194180439133723,1.6363943611940024e-30,-417023.4954297045,-73.9195655469949,-0.29078463506135127,0.020986297870317284,0.09750019914569923,0.07709050958740205,0.10691586535785387,0.11472959577796386,0.12323211034741752,0.03614418092454849,0.09260207685681417,0.3053289212859816,0.35638754445176146,0.7075110394069211,0.3488147270036187,0.25196761515369087,0.23,0.4204193854052692,0.351029975309619,0.5793262934167862,0.3162086265242441,0.423010020664936,0.2663570995309525,0.2661042314698342,0.17037552229082026,0.3420514193169708,0.21023754942590805,0.42882507776380097,0.4414017046663113,0.23587931207212953,0.2773349278693055,0.3369997953158103,0.3226502197029412,0.38010483929632677,0.3533402155564458,0.2239990883271888,0.35461331000786644,0.33249418131584696,0.41532592121371037,0.47753581146219304,0.3304365188548971,0.17625310562069155,0.35688351989469524,0.27375942910185785,0.513637294364096,0.28030225013391064,0.36633226603198354,0.359322480768568,0.4518877482478267,0.41181013973214864,0.22945744487234723,0.2727033689007897,0.35279040206364304,0.24140671633108945,0.39916786453305586,0.5707346284557097,0.3597129834089198,0.5600122357764618,0.3187086745651099,0.2379888268156424,0.3036797787972787,0.350807253979042,0.4428977877465083,0.27646654092570677,0.25995606337609123,0.3409677751345949,0.3429107708879671,0.4486811171582127,0.32374832365213824,0.3392884585633464,0.3659993921735074,0.29992501342820493,0.5368362853518549,0.22797001491127034,0.22797001491127034,-0.11353836464778011,-0.11353836464778011,-6.903584015815088,-6.903584015815088,0.0,0.8157341316731651,0.41912832271626904,0.05860187649025571,0.1391089379210036,0.5939258641782884,0.7794294271649636,0.3874906508822322,25.907089005940378,1.509909325396045e-05,22.665252705065388,nan,-13.874929255887931,-0.6570242095116704,25.98303636310807,0.2953823167050994,26.715687034106498,0.3597075646800566,26.760315446441556,0.9758136293807231,0.21876122175336152,0.23799589580494074,-2.475312314761175,-0.3604572966175803,-44.678747629046676,-3.6842703491688935,0.30667408515388345,0.43217673734050926,0.2698950735144564,5.771576598462281e-05,0.9719499238406093,-9.92908536086933,-0.5580886512954653,0.26766563827227496,0.4985688937488084,0.25228761514452863,0.7988996113534264,0.2423839090973754,0.26186956879968176,0.10740138350281891,0.10788528673116862,7.248945648772699,0.6541721667451437,-66.61000336667057,-7.76518412671424,35.97075646800566,0.25907089005940376,0.26760315446441557,0.2598303636310807
5,5.13969411072e+22,0.703488890342322,0.7181885670693142,28.49447317447425,0.08258981636098743,6.009813641048638e-39,9616.694824296097,6.958341600283048e-06,0.05716025424457617,-12.075436059628757,-6.102812345059943,0.043682465197855874,-90.70004103170834,-0.3240396603307128,0.048426164765451196,0.2986753760163541,0.0262259148231097,0.8909024878358549,0.04605125300223745,0.7382517763794283,0.044947909717205366,0.5072003512993103,0.1521274333644228,0.14606595273594067,27.63199790503661,0.16192968913859815,-545.3046115563914,-2.016971472272897,0.7019152930613654,0.0954497150239212,0.7388914226327568,0.11082863920572128,0.891790224864817,0.10770285581845752,0.8664111339695881,0.09699194832333077,0.74399148096064,0.08235626361274137,0.9082982402354727,0.07272547802180561,0.7633812879187574,0.10219767538661138,0.9187608863225607,0.10694812550087392,0.6787332372952581,0.11692291336005207,0.9188388332866542,0.14273114633888606,0.7034594533550117,0.127423109924791,0.25913468808316387,0.6452385218779909,0.9098725700523671,0.13819318167953829,0.1537346360960023,0.14673250503759402,11.108126452006587,0.06450639914492168,0.986549350207833,-289.2922243378966,-2.2393793497853385,0.5830348762057691,0.032969688653610045,0.8910116450470538,0.03945913555925722,9.825403978864911e-14,-12062.919532839194,-0.22817874179795436,0.09937450595106088,1.156324681429815e-22,1881.8573189071637,-61.1720532292446,-0.2640830534516252,0.10882349192115191,3.1585830264141597e-19,242.68212166611565,-53.22161227761944,-0.20838848642403146,0.07748276798625017,3.392553142481879e-14,30.048831342149626,-39.57148684678157,-0.1295808110142766,0.11404820083339755,5.869127266752648e-20,26.93509647300535,-53.08157248033055,-0.26005636529551107,0.1265058131736762,5.555983326418548e-13,5.278415957235547,-36.107591116995614,-0.23302164121297086,0.13151309724877608,1.3450511970825044e-26,-74564.31898138078,-70.24266977100004,-0.2739420933893109,0.03787366454311333,0.1333922037090138,0.0951217916827432,0.1596062175308843,0.161826478627934,0.15485296857004954,0.0640768396983666,0.12814608330316524,0.312996590094252,0.3911782834537028,0.6845508409270072,0.3622926418301614,0.31094507961738543,0.22393655649493055,0.4430614038797797,0.37683660185560974,0.5977634757230837,0.33908070423978937,0.44087110691314085,0.2718137856904062,0.3007184896126515,0.18702721308646852,0.35606107445721236,0.2552231407831634,0.4463906243735237,0.4449865913245325,0.2552313768257886,0.29015068249148374,0.39787196307946665,0.3333618799827776,0.39942753916279816,0.3773048654078951,0.22227046775869294,0.3676956543720986,0.3519505997652433,0.41881109310071774,0.4812077403003756,0.33483895008681674,0.17742604072863788,0.3723299766406622,0.27475665765057344,0.5435565868831396,0.29173598252346844,0.3843736507470207,0.36217894331549727,0.46947257654150487,0.4347535977759302,0.23490238412454503,0.29573674684269713,0.3380341240209106,0.268940326567644,0.4271808801211241,0.5750463374425221,0.3925181957543361,0.6021108824592223,0.3345088869383532,0.2379888268156424,0.3098427502251572,0.372313641462962,0.4570888536379672,0.28670702762709943,0.2611820428255123,0.35058666132651733,0.3431855111594394,0.4505948743062804,0.31552677888347613,0.3394460560218595,0.38952721308646854,0.2959005843382079,0.5823561241755401,0.21933227282105597,0.21933227282105597,-0.05555357023143906,-0.05555357023143906,-6.970134513904951,-6.970134513904951,0.0,0.8088512413906367,0.4394186948689127,0.05385274747267696,0.14040106477137804,0.5905626202639465,0.7824942564722495,0.3969344367250922,30.79552142374574,0.00029663570413129706,8.102782603841082,nan,-13.833310023191004,-0.6555428292769794,25.700098885292,0.32088425274338794,29.43203744415618,0.38143710417394294,29.024959146946518,0.9556171902556154,0.21344651544882615,0.2322625493720187,-2.236542278874576,-0.3409906257911693,-44.82179990595783,-3.7059778499981313,0.3260460429511103,0.43196180152562197,0.3005459554644839,8.454359751398704e-05,0.38815893469005835,-9.421507966355415,-0.5297947218702395,0.2907061031359529,0.5314775303955206,0.2916612398551449,0.8183320580186852,0.2876626046360879,0.22620432418618958,0.10165534155568365,0.10220625452236097,7.849503033080304,0.7119581870035493,-66.74287400342412,-7.798292190590247,38.143710417394296,0.3079552142374574,0.29024959146946516,0.25700098885292
6,5.2997536176e+22,0.7038044115526073,0.7218656613214471,28.58541579401547,0.08662817599739261,6.372494540357322e-39,8962.724991710975,7.1808920444961645e-06,0.06052048673667538,-12.039728811291647,-6.08581336463989,0.045914190183900874,-90.07657017308473,-0.32185523723016174,0.05080060440348825,0.3025258142198072,0.02611822597355909,0.895486639290474,0.048726968622923805,0.7405648280127232,0.04763449406264593,0.5030521509186229,0.15170132095223132,0.14563384082137013,27.833328936368073,0.1622370422242228,-542.8153020035772,-2.008076885543656,0.7037209402128568,0.10009181455245343,0.7419273180688654,0.11534400725113951,0.8941351357393069,0.11222916627907435,0.8688744490217257,0.10257716294411298,0.7479367161835514,0.0888197016100215,0.9113109608638831,0.07850169231754117,0.7636646311971669,0.10510932739187326,0.9222961039484237,0.11132996693497535,0.6795204391332912,0.12432628707634596,0.9213479116132508,0.15391117990171777,0.705561476207027,0.13165036633531407,0.26046354984790315,0.6372440936935351,0.9135446764683892,0.14577295357213083,0.15306105718271432,0.14606774596212901,11.351085367481373,0.06566853564972845,0.9862638468733937,-288.36416004643445,-2.2341443677992645,0.5837150604872396,0.035301197650026234,0.8924393779770596,0.043302911484610275,1.1362838050867175e-13,-3172.273134959937,-0.22656961079027574,0.10424988970881006,1.3378279057512711e-22,518.1713445298226,-60.81065816469851,-0.26254222464582244,0.112434566104533,3.654720087640253e-19,104.58048718401703,-52.868969972580174,-0.206754564160306,0.08300388667806544,3.923075757570509e-14,13.205945471354713,-39.300378345679725,-0.12865007877972887,0.11742387620496553,6.790074588267649e-20,30.346585559361053,-52.77289632746247,-0.25867961726455546,0.13470612447854968,6.425390919697725e-13,8.891583963999915,-35.82014208516767,-0.23121009171541496,0.1373847540547803,1.556435724275686e-26,-19708.834756468113,-69.71012835127517,-0.2715810881758268,0.040546130731966376,0.13879186471525118,0.09826038456335504,0.16683045247018857,0.1675623126960661,0.1618839668900877,0.06879631642313339,0.133687549626347,0.31442709672600944,0.39693638267057535,0.6807886905073749,0.3643900735888154,0.3193170142692725,0.2223908354894633,0.4455668010994307,0.3797206600228899,0.6016162145410243,0.34300202435532906,0.4420187847433942,0.2742689330866829,0.30415163712240234,0.18871787584665828,0.35850681758578157,0.26385821001462223,0.44703081614287793,0.4471858222235653,0.25649999575732774,0.29261808566504616,0.4059136324886371,0.3366434895208672,0.4023199903267074,0.3800925843023603,0.2215767638683827,0.3699372862909879,0.35385603814458966,0.419894590234282,0.48282003886831165,0.3364790525225235,0.17658710962747046,0.3733730550462235,0.2764900662251655,0.5475748363437123,0.2932502639856876,0.3877423098716882,0.3632352415829063,0.47155594786524646,0.43604418003561696,0.2357987316623665,0.29981458261996374,0.3385262323999928,0.2732408345710909,0.4294447784276224,0.5758244251441214,0.3974903339485849,0.6080246857867052,0.3369113495399301,0.2379888268156424,0.31121568311330305,0.3758497269558231,0.4591440708601098,0.2890110029149456,0.26135287951239067,0.3542234247360924,0.34389880309231635,0.44986855718916846,0.31543529196386266,0.3397544627602537,0.39150705003048764,0.29476166004100046,0.5915789190839396,0.21786851852207748,0.21786851852207748,-0.044905829151308994,-0.044905829151308994,-6.979598161614396,-6.979598161614396,0.0,0.8075920377000823,0.4426418447809953,0.05381071740929642,0.14008100435298168,0.5904296224214316,0.7827013191066658,0.3984006155974631,31.715120943227344,0.0003390289513136757,6.035715121112517,nan,-13.804856231640382,-0.654381424338497,25.604972620317852,0.3260457419695426,30.053429590900617,0.3857838139723779,29.5755847064172,0.9511735281908971,0.21274334535036965,0.23146464045394766,-2.219676612130389,-0.3395840863094617,-44.87958189021741,-3.712964239592372,0.32864542255322726,0.4319273719110937,0.3052686618367331,9.08432821990141e-05,0.3378680851216107,-9.327286763658087,-0.5244974254735777,0.29340706963471186,0.5370258053673599,0.29777038390141186,0.8212197180761884,0.29321321727119687,0.22061730513560968,0.10073964196461525,0.10130396069662392,7.947822655157995,0.7209113434148448,-66.7773308580904,-7.806155150965718,38.578381397237784,0.31715120943227343,0.295755847064172,0.2560497262031785
7,7.9072217088e+22,0.7225407503953547,0.756831035665776,36.05341740332467,0.12836797235304304,3.8984721393905773e-38,0.3002105476208959,2.5800659087753e-06,0.07284514830069608,-13.276039428802932,-6.749758759938741,0.07581529510347118,-86.60666718933962,-0.3110703489897697,0.10129131011335582,0.338481315595219,0.10536054241552487,0.9063935399417695,0.11695463317394592,0.7658817186434099,0.12673435225631277,0.452290426984767,0.1483692484609841,0.14255088237284902,30.56593938648719,0.1631455448196108,-529.1027260082703,-1.9705151340379583,0.6841623207820429,0.07358219079616594,0.7228240532311345,0.07850936421424613,0.8803083281114745,0.08825566955548719,0.853176227612839,0.07898284244661581,0.7263989889616962,0.04682709574831769,0.9141079910987067,0.06124886769500718,0.7464250642694383,0.11328795415567805,0.9196793968315596,0.10556605057096212,0.6466045410360126,0.09617298194238785,0.9021759467688655,0.09905561212549126,0.6743066430476348,0.0853476921931656,0.23133900840324095,0.6746407374296952,0.9008605586619736,0.1008767916365122,0.1585090226743739,0.15181036540449075,9.608402272272802,0.0576192652352396,0.9847560975609756,-300.7616302209625,-2.3101497244299924,0.5884146341463414,0.021348056523200307,0.857496549937306,0.02177669327933832,2.896750085714052e-16,0.21235774035977417,-0.2547920165406916,0.08212377195875101,2.486968529957348e-25,0.34905655381309936,-66.3777943724974,-0.28890358230763125,0.08732384718354352,1.168311960913478e-22,0.3985687855029675,-59.18792408689531,-0.23403498884481017,0.06772614781854903,3.252775198525307e-16,0.2625247485591333,-44.561965924578836,-0.1504201688678199,0.11824593880278236,1.0979427163804964e-23,0.1563247261372984,-59.03902476876008,-0.2976638973144353,0.10804110621312799,1.4127724035165514e-15,0.16854198254442324,-40.36936669782256,-0.26942522730477536,0.08749202752298854,2.892771526086768e-29,-0.06087035439827693,-73.96993503715319,-0.2883042346046779,0.023913564211514513,0.10539192896627872,0.07185534360042502,0.11254180042740206,0.11306795567015884,0.11506442567245015,0.027702102011622248,0.09093725939138951,0.32723964152452967,0.49190198312932876,0.6094088281692566,0.3843798698296328,0.3285182537173822,0.24154842160751544,0.44700116917961813,0.40789473684210525,0.6665484216075155,0.38425441917122927,0.4545614949312079,0.2887056581028183,0.30086289459812116,0.18586289459812114,0.3710866294257664,0.28642866323068905,0.4724113162056366,0.4967707728534624,0.27593732693064865,0.29399609786012526,0.42770523523710113,0.3405850042872054,0.4295685527009394,0.4211888796804497,0.2325023984761458,0.39284276350469716,0.349269298119504,0.4732221560134222,0.5155440414507771,0.36354942653966593,0.15699371321909072,0.3986158227322766,0.27626307052669064,0.6041913327531554,0.2876362693968434,0.4121007485340168,0.3920409727434088,0.4802075760529691,0.46084401381894524,0.2671687692593039,0.3059550437954265,0.40665200215012093,0.2964105972380142,0.4535507150439833,0.6103735943605801,0.4178427635046971,0.6254027020159603,0.35235176456701695,0.2379888268156424,0.3227413999327985,0.40955165855396086,0.4761860381187337,0.30025737205540504,0.2646675358539765,0.4094506095966243,0.38090146639027034,0.4474156695411844,0.32751482294107614,0.35323383084577115,0.4037056581028183,0.3064491916282038,0.6310743306443736,0.1948564550685135,0.1948564550685135,0.24226546483644218,0.24226546483644218,-8.395975885852113,-8.395975885852113,0.0,0.7893971709485909,0.46649942405541933,0.055586289459812116,0.13912943418971818,0.598309684321503,0.7935431447299061,0.4305829200498784,39.0538400859918,6.437841196201081e-05,30.8418876122616,nan,-13.19159448527492,-0.6279109564228268,33.9209234435902,0.40291890843114414,42.00762930096367,0.46675967723828304,41.7683339107798,0.7449892997982798,0.1804955374656665,0.19849362718247388,-0.8054438006281237,-0.21260367597174923,-39.95077833294882,-3.364711917936556,0.34363535148782975,0.4319148936170213,0.3273362943130104,0.0001798295505747628,0.34950534085248836,-8.648800339225147,-0.48628641256595695,0.301965396419883,0.5895803209942405,0.3393777218238957,0.8380113234073101,0.31187235203835667,0.2005397969965931,0.09319357111385392,0.09340372824153256,8.868323770170118,0.8173204228021356,-68.31965551127846,-8.014406741767015,46.67596772382831,0.39053840085991803,0.41768333910779804,0.33920923443590195
8,8.153467104e+22,0.7254671275277242,0.7565077298216007,36.35874026207673,0.13091861948431208,4.3380299618719335e-38,0.31054981880229504,2.637943805314049e-06,0.06900886270310147,-13.319307552197461,-6.773586014558855,0.07599317165268292,-86.47769534172133,-0.3106803079221363,0.10377588547255337,0.3396473146995586,0.10963193179250623,0.9080015000294268,0.11931845767356655,0.7655204352694917,0.12736176787970305,0.45069465366913797,0.14832263950253144,0.14252101308726592,30.578523316557902,0.1628840859478632,-528.3549444849914,-1.9681272760436261,0.6837848483984673,0.07408593515323654,0.7235104218043178,0.07889731533951391,0.8810975609756098,0.08851094147014307,0.8536901847918513,0.0802213123635527,0.7237108637084376,0.04696893853356852,0.9148240355803758,0.06275820028708866,0.7471411087511075,0.11507446947543332,0.9209215965559856,0.1090259219199862,0.6459616849368095,0.09634819922887422,0.9024390243902438,0.10233237180063157,0.6739703770437904,0.08533477184355506,0.22999831392295966,0.6736479959884656,0.9028188028680686,0.10276559657209862,0.15843817514692482,0.15176364801423137,9.68025971511563,0.05742347782420444,0.9847560975609756,-300.375062238253,-2.3087190721269364,0.5884146341463414,0.02189191649847419,0.8565174278342584,0.021919014703125423,3.114886153065907e-16,0.21584381551081727,-0.25439449902463845,0.08369531809390926,2.688730886020838e-25,0.3367879443064965,-66.25018805583751,-0.2884012637096527,0.08776942490053616,1.2714011206778767e-22,0.4268460355272885,-59.05551285507626,-0.23374043249232185,0.06992729754380622,3.4801086760421804e-16,0.2665300526821244,-44.4602624425293,-0.1499967174908554,0.12012775627695428,1.157260512794036e-23,0.14814012195931572,-58.972310999637514,-0.2975941744738504,0.10986093789213378,1.5209206852537045e-15,0.18298356901596013,-40.26748828066789,-0.2687634383045597,0.08956379791316636,3.1363242793088986e-29,-0.06622483042628176,-73.84844780922299,-0.28787096767659065,0.024922694036858675,0.10746687402882005,0.073170731707317,0.11451388119899147,0.11299476728769278,0.11661321549223469,0.027628913629156183,0.09206473055736869,0.3276893827586696,0.4933977104904349,0.6078089186109428,0.38489573268669797,0.32417305148030795,0.24344290824091885,0.4458285260080721,0.4062556928851777,0.6696885816481838,0.3854932421732381,0.4539960601338438,0.2918685101108974,0.3015570917590812,0.18531141835181622,0.3735524123741415,0.2840084133805723,0.4746885816481837,0.4987999695586015,0.27549626749522044,0.293747762107206,0.427331063056036,0.3420113135360704,0.42875432659273516,0.4227815602269782,0.23491059611374254,0.3959342550554487,0.3475411565096478,0.4755338847268087,0.514253188179,0.36426226582144416,0.15590157594646242,0.40020644824139906,0.2754531490433435,0.6047585789092567,0.2873253873627928,0.41360506205526226,0.3918794626973566,0.4812171226538844,0.463020680732123,0.2693671529383873,0.3061322562070671,0.4085486227334041,0.30049740335632236,0.4514563106796116,0.6112441958768445,0.4224913468145298,0.625594929182508,0.35305118258932977,0.2379888268156424,0.3226078197590567,0.40896650047647515,0.4775246692786153,0.29953495803127084,0.2650735571731632,0.40981197854712637,0.38117975025119055,0.4440390074917444,0.3289527571654892,0.35307889634238,0.4053114183518162,0.3076041184961641,0.6324895273444919,0.19445673244604506,0.19445673244604506,0.24615527661848544,0.24615527661848544,-8.474013347310763,-8.474013347310763,0.0,0.7891392729397704,0.46709851451733264,0.0555,0.13906228367036325,0.5993737020221794,0.7935934255055448,0.43113208498717737,38.98603767977103,6.426456841218808e-06,34.21337880909867,nan,-13.18001149174654,-0.6273025576113854,34.375600541711705,0.40421275101880494,42.34104147861672,0.46806681060782107,42.09581049581611,0.7425328813738126,0.1801920232771586,0.1981746914604836,-0.8042566054569249,-0.21190151938189336,-39.812502688876364,-3.352089169891326,0.34413537024934193,0.4319148936170213,0.32950060258379754,0.00018289123914496037,0.34284318133259484,-8.622369629561614,-0.4849531222758991,0.3002732040991502,0.5915441591917241,0.33596509613402004,0.8394054085324726,0.3118259838979166,0.1983818906879749,0.09274505604167722,0.09297571060529485,8.888375962539268,0.8197314819069907,-68.12859279711404,-7.991976795640127,46.806681060782104,0.3898603767977103,0.4209581049581611,0.34375600541711704
9,1.18608325632e+23,0.6470167696834557,0.7792120786465415,57.514166600637914,0.21940432505938334,1.2730506546123337e-37,0.2672832837208482,5.1234264576176485e-06,0.10863849617304591,-12.699225489294339,-6.482567899198209,0.11460541815439071,-85.10434755547251,-0.30646570359364245,0.14358072640072922,0.35877800470173754,0.13669715160657556,0.9271870607599346,0.15467818252536839,0.753531249202132,0.10609020057366372,0.4732683899206198,0.14914798492906933,0.1435516041603756,29.076433819046223,0.1557170359002059,-517.5559055334194,-1.9257480975633732,0.6837128965121883,0.08085356311918733,0.7378048780487805,0.09072273104626132,0.8866426589463249,0.11255034992875726,0.8620222221251798,0.09072912898568768,0.6895768532487971,0.056189579165345505,0.9232280247999833,0.07691059367508102,0.7527725489853576,0.11225510669251446,0.9459608796877385,0.12806393790913698,0.6430164514243819,0.10061316741785573,0.9052115733756014,0.11876712798112792,0.6879194642341131,0.10007947035133512,0.2098133906536419,0.6925164321879097,0.9168542323219262,0.1007341335768148,0.1578526492799721,0.15118186758123323,9.414138627915163,0.05781997550672436,0.9847560975609756,-289.6518929483997,-2.221760212484569,0.591187183131699,0.025261324041811813,0.8564310855707233,0.025502591406480334,3.5037426464238812e-15,0.2870010136203296,-0.2485912568759599,0.10291067069849559,2.925497002315977e-24,0.3449174537466485,-64.5276867830431,-0.28308412577972425,0.11772567638684044,2.467590226480574e-21,0.42912825382058334,-57.49630496673137,-0.2308283869113605,0.0814990003631027,2.372450887609034e-15,0.22798369493553483,-42.93820903663648,-0.14415764938828343,0.1350715119654491,1.656713790319943e-22,0.3023279779738108,-57.30302408742403,-0.2922761409846611,0.1226414116040212,1.865000235474676e-14,0.37165189956089073,-38.68279334517119,-0.2581618777133623,0.13084173415230596,3.898408651456886e-28,0.04599680168450944,-72.32895223319849,-0.2830393604783677,0.02968468971925407,0.13831028192189315,0.07594328069267459,0.1651968433072424,0.15466934433159124,0.15854681932673803,0.04157800081947898,0.12237409506660307,0.3339496755176083,0.5272131858772584,0.5729894023238224,0.3953453643868201,0.34237003296693785,0.1699832163041496,0.5037161360710003,0.399527553957841,0.6695469803359864,0.3943396226415094,0.4409722222222222,0.3245469803359864,0.3204530196640136,0.1854530196640136,0.37125150191911443,0.2838695885646925,0.47,0.5224403836935881,0.27113505322102877,0.3191275183999531,0.44781790618406947,0.37121817593645395,0.44182886235190477,0.42287291591226683,0.25548814827978283,0.40090603932802715,0.34711206162420116,0.4942631015191713,0.5042424462921997,0.37016434384819463,0.1745836454399597,0.41405589061513176,0.27874572140928955,0.6290314658230544,0.30850733457772744,0.40664067663528747,0.38396624472573837,0.5165151849111681,0.4774450531786363,0.28474957052560856,0.3232351487703452,0.3976510046920829,0.32548837529998786,0.46911448674169476,0.6307362491555033,0.4645469803359864,0.6702173737501065,0.3519416525965554,0.2379888268156424,0.3392770984784136,0.4012009330160553,0.5016882109135383,0.29948474479999515,0.27415057388265085,0.4014014995059023,0.3810177879659975,0.4392617466763141,0.32912614652736355,0.35074626865671643,0.4054530196640136,0.3077747224867633,0.6807665171741657,0.1823076287354416,0.1823076287354416,0.38617095560354964,0.38617095560354964,-8.025923515802088,-8.025923515802088,0.0,0.8097776860919559,0.4862369676276479,0.05504530196640136,0.14045469803359864,0.6022718117984082,0.7909077176976123,0.43794345643313015,34.686723975810054,6.709968867382529e-06,36.427237941365284,nan,-13.24890912438923,-0.6306695279886452,36.33599508258224,0.4723894225191939,50.165707777694145,0.5310768120645959,50.378494811910244,0.6951713161430308,0.16026652111900255,0.17543965827600427,-0.017741706104469346,-0.14358632694017082,-39.18900928973728,-3.3153412323875777,0.35582496338266323,0.4319148936170213,0.48625432404440716,0.00015945594940613885,0.320731948123191,-8.8242782006134,-0.49795299520704944,0.31862207753942173,0.621462377958857,0.3402251729658211,0.8536537619200801,0.35124956304252664,0.16944976372658715,0.09123103306037651,0.09177162125627442,9.240420182159468,0.8473021158679676,-68.93119658785487,-8.085369217344233,53.10768120645959,0.3468672397581005,0.5037849481191025,0.36335995082582234
10,1.2230200656e+23,0.632474054892356,0.7814455624677086,59.623256269061855,0.2493985707411881,1.0939358210917606e-28,81806831.34191221,4.7305186684070334e-06,0.10950333057646872,-12.82545192471591,-6.557229601927473,0.10821890130882739,-83.93370239339046,-0.30233261941784295,0.1659081588086666,0.36567756654586053,0.145294998744527,0.9300193323580777,0.1621433606407457,0.7576490478366598,0.10820783424709363,0.46698849065450954,0.1480238908906638,0.14236999544448828,29.4218663972675,0.15591454355797696,-512.46467232744,-1.9078800418122461,0.6850824248643683,0.08180671714331436,0.737520044190412,0.09270023388394508,0.8880496235263251,0.11768631866167822,0.8638967411725265,0.09347829817088113,0.691018227252482,0.05722873226267159,0.9246349893799836,0.07816356821696568,0.7521942789126994,0.1105139913976354,0.948740399424054,0.13114569144107766,0.6452865199354088,0.10157854395043445,0.9069119741698912,0.11831575561657845,0.691018227252482,0.09822701511677728,0.21264452452548455,0.6895292075675792,0.9193919299794793,0.10657167560950226,0.15734202718732193,0.1506964425504312,9.561041612580146,0.058802349878101706,0.9847560975609756,-288.7817983008921,-2.215843487087659,0.5934572516427259,0.030591786248422327,0.8572769847899078,0.025723991145628563,3.821790126420042e-15,0.32203649841923393,-0.24772662047520405,0.10542566387506366,3.190178789734519e-24,0.41041405499150274,-64.25959437248603,-0.28202286348872996,0.12216650399434303,2.700771338435102e-21,0.4379821993540496,-57.24212292889674,-0.22999470001397326,0.08268652336162946,2.574147632903537e-15,0.22705033838009148,-42.87685533588414,-0.1442825812349411,0.13572378842849153,1.810244294321991e-22,0.3173258432646401,-57.03675835141894,-0.2911290822830509,0.12447212990906023,2.0356590240630344e-14,0.4088850096620446,-38.467866723161755,-0.25692791921890706,0.13707585174935247,4.255563181217773e-28,0.13056154486307514,-71.99221327368822,-0.2820025766116218,0.03042918580750527,0.14081357015576135,0.07792851534533292,0.16825259454600525,0.16110009009117016,0.1655730398708175,0.04239809297089975,0.12601098382999784,0.33474217547639584,0.5322056544233713,0.5683222064362334,0.397238091603024,0.34680515956313546,0.1682698926940704,0.509137509361942,0.4050036383767711,0.6728027651663461,0.39610236802914844,0.4438917692704994,0.3259342550554487,0.3195328724722757,0.1859342550554487,0.37075224426773007,0.2847716936546317,0.4732698926940704,0.5255908097042417,0.27479815148602665,0.3213339690037577,0.4566558575535882,0.3715329284834148,0.44873702022179474,0.42378613555541766,0.25753830796371724,0.40093425505544866,0.3493341712625291,0.4956572639308955,0.5071176270579247,0.37254901742854196,0.17955914003044857,0.41602453899368397,0.28062054319324153,0.6331640244289284,0.31278033811698713,0.4098395381668708,0.3853459462844179,0.5179372197309418,0.47567289304511645,0.28512396694214875,0.32493912505134137,0.39713842799915444,0.32339038824433386,0.47359491763722916,0.6336763953702333,0.46546712752772434,0.6735892909003217,0.3514260852761413,0.2379888268156424,0.3409378734294347,0.4032810764467907,0.5030864197530864,0.29964539007092195,0.2744458930899609,0.4024526747342807,0.38397844458940833,0.44133375229793115,0.3289527571654892,0.3521406791872368,0.40593425505544867,0.3058219050369748,0.6855763962798958,0.18073191526880505,0.18073191526880505,0.4045364003783677,0.4045364003783677,-7.998344801907651,-7.998344801907651,0.0,0.8114835637638622,0.48820388732511055,0.05420588320286862,0.1405,0.6010190321917789,0.789846021461186,0.44021611221950696,35.057536224995225,6.749467377397575e-06,106.87260490904836,4.669155539148238e-112,-13.047916546429587,-0.6214792063877639,38.56598201013466,0.49384531448263025,53.555461797524046,0.552585073123091,54.358916305402616,0.6576937587348974,0.15184063615215548,0.16652242755501326,0.3495939319050352,-0.11127793433206117,-38.412384825815536,-3.260840911734727,0.3589156014762699,0.43201428245270734,0.5068596663763643,0.00015635103252603524,0.32193586311365235,-8.847992261495648,-0.49920519852098993,0.3197184607800683,0.6256862238962306,0.3432529832382699,0.8553024241141332,0.3546030738145314,0.16643465797921933,0.09109337273536885,0.09160622450789926,9.363834991129433,0.8583547193621452,-69.54930405538343,-8.161104673267985,55.2585073123091,0.3505753622499522,0.5135891630540262,0.3856598201013466
11,1.58144434176e+23,0.623,0.8006116207951071,25.329478843344447,0.66868840030326,2.3418354836208806e-27,1751274036.267968,3.4642924066739823e-07,0.08279659923439103,-14.87558725080859,-7.706744290053509,-0.04698496133510488,-61.285824152445414,-0.2177565538520597,0.5881767261539503,0.5382865807429871,0.308659303731328,0.9636087945413192,0.2652319020684084,0.8536770280515542,0.15948292825642568,0.2789847666808648,0.1210037908462179,0.1128723448461915,39.68507241262822,0.1859689734713884,-429.0787088796892,-1.6066327093626156,0.6829268292682927,0.0552029754991426,0.7073170731707317,0.08673469387755095,0.8719512195121951,0.125,0.8546747967479676,0.08448228491501493,0.6951219512195121,0.025987224157955784,0.902439024390244,0.03796223446105418,0.6951219512195121,0.05081300813008083,0.9207317073170732,0.11324041811846675,0.6707317073170732,0.0762195121951218,0.8963414634146342,0.08943089430894302,0.6890243902439024,-0.030487804878048586,0.2134146341463414,0.6446002744215943,0.9146341463414634,0.14430894308943065,0.1560252191463159,0.1496697382651029,10.868826063667855,0.0604605399245922,0.9817073170731708,-299.73788776630306,-2.3230653527100396,0.6402439024390244,0.12195121951219479,0.8475609756097561,0.010162601626016232,1.048126280099002e-20,0.7134294613383786,-0.289325215646623,0.07774239836534225,4.95584313640897e-32,1.220108755596454,-72.08215566379268,-0.3249123853364446,0.11340842134323881,3.335166474095343e-29,0.2319382694773706,-65.5704451014356,-0.2748212538198003,0.029668120614833315,6.295632116901493e-24,0.1046770557559589,-53.42218615369099,-0.1940355910776609,0.08344907669955193,1.2414741618341499e-27,0.10348318702487647,-61.953497997144375,-0.3240349725277843,0.0914044529210134,6.288127989894759e-20,0.6305330340306619,-44.213039305151966,-0.3129024666877558,0.11808537368758731,2.4036377597160984e-34,1.9898364661449497,-77.41090983879275,-0.305244624430292,0.030438944925828715,0.1036585365853658,0.0670731707317073,0.1463414634146341,0.1524390243902439,0.1768292682926829,0.0121951219512195,0.10975609756097558,0.3532412327311371,0.603475288420453,0.4949824148303168,0.4406779661016949,0.6033215939222591,0.23,0.562962962962963,0.4802631578947368,0.72,0.4490566037735849,0.5416666666666666,0.34,0.37,0.21,0.4219653179190751,0.3137254901960784,0.53,0.5957446808510638,0.3245614035087719,0.3586206896551724,0.6587301587301587,0.365079365079365,0.56,0.5032258064516129,0.2906403940886699,0.44,0.3333333333333333,0.5454545454545454,0.5699481865284974,0.4307692307692308,0.2592592592592592,0.5042016806722689,0.3443708609271523,0.7045871559633028,0.3842592592592592,0.4754901960784313,0.4177215189873418,0.5381165919282511,0.4961832061068702,0.2975206611570248,0.3518518518518518,0.4846625766871165,0.2857142857142857,0.5533980582524272,0.6752136752136753,0.52,0.7113665389527458,0.3728323699421965,0.2379888268156424,0.3823529411764705,0.45016077170418,0.5308641975308642,0.3085106382978723,0.2803129074315515,0.4779411764705882,0.4313725490196078,0.4545454545454545,0.3387755102040816,0.3980099502487562,0.44,0.3072289156626506,0.7485380116959064,0.1487961431092118,0.1487961431092118,0.7153780591472392,0.7153780591472392,-8.651914772470802,-8.651914772470802,0.0,0.805,0.5307370453813969,0.045,0.148,0.607,0.802,0.4917127071823204,43.75003339193497,2.4367933266468664e-07,1531.8157428339946,6.51529326777071e-54,-15.227412668142364,-0.734133460275641,74.27151772787505,0.6147561694601196,78.72538241265613,0.6753147329023478,89.61539095223215,0.3736484888173568,0.096934191007919,0.1110087523640345,3.099892126102408,0.1329425596317945,-30.92959331785409,-2.6970139206749426,0.4326038693307961,0.4340425531914894,0.616417744092733,0.000206984520477749,0.4771560297875398,-8.482866511632436,-0.475837623247308,0.481486004399339,0.6868619246861924,0.5500959665587256,0.8846968345965225,0.5428033655470255,0.1363157335438296,0.0800049112648673,0.0796741158043375,11.292379733388536,1.0604741487745628,-75.06619439741606,-8.831890907361123,67.53147329023477,0.4375003339193497,0.6601539095223214,0.3227151772787505


==> flop_task_st.csv <==
,flops,boolq,gsm8k,gsm8k_ll,gsm8k_ll_answer_only,gsm8k_ll_answer_only_correct_prob,gsm8k_ll_answer_only_correct_prob_norm,gsm8k_ll_correct_prob,gsm8k_ll_correct_prob_norm,gsm8k_mc_cloze,gsm8k_mc_cloze_cot,gsm8k_mc_cloze_rand,gsm8k_mc_cloze_rand_brier_score,gsm8k_mc_cloze_rand_norm_correct_prob,gsm8k_mc_cloze_rand_norm_correct_prob_norm,gsm8k_mc_cloze_rand_prob_margin,gsm8k_mc_cloze_rand_prob_margin_norm,gsm8k_mc_cloze_rand_total_prob,gsm8k_mc_cloze_rand_total_prob_norm,humanevalpack_cloze_avg,humanevalpack_cloze_cpp,humanevalpack_cloze_cpp_debug,humanevalpack_cloze_debug_avg,humanevalpack_cloze_go,humanevalpack_cloze_go_debug,humanevalpack_cloze_java,humanevalpack_cloze_java_debug,humanevalpack_cloze_js,humanevalpack_cloze_js_debug,humanevalpack_cloze_python,humanevalpack_cloze_python_32,humanevalpack_cloze_python_brier_score,humanevalpack_cloze_python_debug,humanevalpack_cloze_python_norm_correct_prob,humanevalpack_cloze_python_norm_correct_prob_norm,humanevalpack_cloze_python_prob_margin,humanevalpack_cloze_python_prob_margin_norm,humanevalpack_cloze_python_sim,humanevalpack_cloze_python_total_prob,humanevalpack_cloze_python_total_prob_norm,humanevalpack_cloze_rust,humanevalpack_cloze_rust_debug,humanevalpack_gen_avg,humanevalpack_ll_avg,humanevalpack_ll_correct_prob_norm_avg,humanevalpack_ll_cpp,humanevalpack_ll_cpp_correct_prob,humanevalpack_ll_cpp_correct_prob_norm,humanevalpack_ll_go,humanevalpack_ll_go_correct_prob,humanevalpack_ll_go_correct_prob_norm,humanevalpack_ll_java,humanevalpack_ll_java_correct_prob,humanevalpack_ll_java_correct_prob_norm,humanevalpack_ll_js,humanevalpack_ll_js_correct_prob,humanevalpack_ll_js_correct_prob_norm,humanevalpack_ll_python,humanevalpack_ll_python_correct_prob,humanevalpack_ll_python_correct_prob_norm,humanevalpack_ll_rust,humanevalpack_ll_rust_correct_prob,humanevalpack_ll_rust_correct_prob_norm,humanevalsynthesize-cpp,humanevalsynthesize-go,humanevalsynthesize-java,humanevalsynthesize-js,humanevalsynthesize-python,humanevalsynthesize-rust,mmlu,mmlu_brier_score,mmlu_continuation,mmlu_norm_correct_prob,mmlu_norm_correct_prob_norm,mmlu_prob_margin,mmlu_prob_margin_norm,mmlu_total_prob,mmlu_total_prob_norm,multi_paradetox_en_ll,multi_paradetox_en_mc,squadv2,squadv2_ll,squadv2_ll_context,squadv2_ll_correct_prob,squadv2_ll_correct_prob_norm,squadv2_mc,squadv2_mc_4,squadv2_mc_4_brier_score,squadv2_mc_4_norm_correct_prob,squadv2_mc_4_norm_correct_prob_norm,squadv2_mc_4_prob_margin,squadv2_mc_4_prob_margin_norm,squadv2_mc_4_total_prob,squadv2_mc_4_total_prob_norm,toxigen,triviaqa,triviaqa_ll,triviaqa_ll_correct_prob,triviaqa_ll_correct_prob_norm,triviaqa_mc_cloze,triviaqa_mc_cloze_rand,triviaqa_mc_cloze_rand_brier_score,triviaqa_mc_cloze_rand_norm_correct_prob,triviaqa_mc_cloze_rand_norm_correct_prob_norm,triviaqa_mc_cloze_rand_prob_margin,triviaqa_mc_cloze_rand_prob_margin_norm,triviaqa_mc_cloze_rand_total_prob,triviaqa_mc_cloze_rand_total_prob_norm
0,9.6e+19,,0.004328150421494393,0.0,4.2767970900320735,3.9046521989161134,4.072423679553319,0.0,0.0,0.0,0.0,0.0,4.373159649567943,4.581965850469856,4.612689521445347,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.8117706802148903,0.0,3.769128413646178,3.8241577095456103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.7858801132049575,0.0,3.2793143590221887,3.2793143590221887,0.0,0.0,0.0,0.0,,4.141938248301978,0.0,0.0,,0.0,0.0,0.0,0.0,4.257336322418133,4.267717067745183,4.244011886664851,0.0,0.0,0.0,0.0,0.9340626912418744,0.0,0.0,0.0,0.0,0.0,0.0,3.9030379750959185,3.838426894774908,3.8371609947275678,0.0,0.0,1.1429447167042057,2.3618965529646334
1,3.866e+21,0.0,0.0,2.3108786432669654e-21,2.333080213940895,1.63619647128802,1.8309377675243335,2.003286946141041,2.0049550240629475,0.18617549125701982,1.7365274055217905,1.810697229431349,2.59991206413655,3.0533240585490478,3.0728341122313223,2.231642936484099,2.2399665591042286,1.9054674740137065,1.8913262048207047,1.862524415406983,1.8929039862650765,2.1110254796758223,2.025078014300127,1.7390296507653247,1.9501005121853974,2.0408569541903923,1.8550856551766435,1.6317828318591427,2.24202213478111,2.0668074230473454,1.7493778482475075,1.6920688299414237,2.331157854017669,1.7439652133874561,1.658163250701519,2.3444801319600144,2.393902748260333,2.635597850600624,2.652161112719707,2.6995128336130843,1.5166602507940024,1.2579282539359549,0.8090880528359574,1.7376071014798695e-06,2.413060696737251,2.9032245453921866e-08,2.3323035700603416,2.2544366530356683,4.459357623023654e-09,2.435884855484972,2.4019018195938875,2.886437047989481e-06,2.298483752219615,2.143827572552176,2.5390077930638033e-08,2.3268231923746026,2.4021338731648063,1.6677862773897658e-06,2.5617775317820777,2.609709389292721,7.535229981938463e-11,2.30607790900654,2.3040033189308073,0.654132989477129,0.5915038141023282,0.8460774979774166,0.8385755673002903,1.0177820587110193,0.46235397649964294,0.1777888269909366,2.666982120152333,0.9513003040564837,3.150231535656986,3.150231535656986,1.3739408150447792,1.3739408150447792,3.1775287018205263,3.1775287018205263,,1.7324504351877672,1.9556563758445484,0.13581313585561097,,2.9177150642290766,2.8984533643397428,0.8990697208258841,1.0085070020067648,2.998806303385977,3.012155686366569,3.000016251466748,1.5550207279822155,1.6449171614789957,1.8117996141967152,1.9507954862494354,0.6281951973128367,0.45260457781045127,0.05232367970654698,2.4112753566005565,2.4118266959101864,0.9031356025818391,1.7771715411158202,1.8007908129040953,2.1717104552301656,2.224360022372975,1.5926329841588571,1.4671219467001841,2.9347238754833818,3.4251225611499074
2,6.996e+21,0.16424713024001708,0.018542666624210294,1.8092928340726326e-17,1.9656545300468242,1.6339271091585932,1.834164445981482,2.2316671376271304,2.2335996878971,0.2771524637060169,2.008608631806787,2.05952839932881,2.3738195890955303,2.833744176343129,2.8520775332839072,2.459832602277401,2.5051636679021194,2.132129477502091,2.122289547150783,2.1882627147820704,2.1632386825472665,2.404364235212621,2.2563932656806704,2.0808780566534915,2.289580046781319,2.334181399474492,1.9683817519109703,2.087671079776041,2.307041135380088,2.2843575325088827,2.1280221330748326,1.3280222625660538,2.4831853527335217,1.5039287069897807,1.4577704439861403,2.587979130542684,2.562938103553399,2.750882599616767,2.806918116717553,2.8115693070670074,1.8583847280217627,1.748855799352924,0.9153107941271916,3.676615522429489e-05,2.624016780267816,1.9160477093368596e-06,2.5289467162081105,2.4438667475542784,1.647350005165218e-06,2.679100714635991,2.631803694109228,3.64300477432594e-05,2.525450859292598,2.3218823713971815,2.198030357396185e-06,2.5579579190878157,2.6258089478411204,3.678535393822755e-05,2.7830297468810823,2.804339395513497,3.641747803792289e-08,2.5345264666677227,2.5195202468371707,0.9402354595531829,0.6621544076027006,0.8918700143649899,0.8612818085369073,1.1309268233168936,0.5654453669017769,0.23658827060686813,2.6167467894141714,1.1733995385937805,3.0992802590848068,3.0992802590848068,1.4287298275610043,1.4287298275610043,3.2075120927132996,3.2075120927132996,,1.9205301080022994,2.3283454859415484,0.3524104585347852,,3.080991390912367,3.0474695538311436,1.083918033424197,1.1990177874571286,2.7449952989340662,2.8320953895217684,2.822333797527711,1.7613766420176584,1.8559380812664918,2.074564037452145,2.2110526524023326,0.4484656011992096,0.6459187462428255,0.10777754567851235,2.7102873071394438,2.712175209799033,1.1877124897739344,2.044754312510806,1.5495250625728554,1.890975606977317,1.9450860949264848,1.8472982891109788,1.7288344128844253,3.0450593421912853,3.46829607514521
3,1.0764e+22,0.4450910620374183,0.04794806037444649,4.051118583434145e-17,2.28167337791828,2.1576654565783078,2.307177163840626,2.525625406386582,2.5335836812032397,0.3717423794981304,2.45872368889839,2.431393931564181,1.9664101386753763,2.482520790943504,2.496546049724015,2.8571184341933877,3.0330013943058813,2.3824432611047097,2.3705838911573327,2.5670192130354255,2.4842821045842234,2.8043681681832795,2.6697663017380937,2.403606578460351,2.589888268953471,2.740812887583208,2.46808764628837,2.6639296642888586,2.7467365683121034,2.643003003261751,2.583846946247152,0.8993279463830177,2.8618089354405205,1.1401794278274378,1.1223862546230987,2.9500387930143335,2.8530595477710303,2.889666284694348,3.035724105542213,2.9809547045863467,2.0808813483134982,2.2268183509286756,1.1097570289027696,8.383701692737998e-05,2.978174907907921,4.376634291675636e-06,2.9142737735557214,2.8541950480285436,3.8022608224556063e-06,3.0071614050133095,2.958719043519794,8.355433785674817e-05,2.907761632916224,2.6859061618607387,5.113268202545783e-06,2.916565248477735,2.960301809282594,8.385141983673621e-05,3.1108276031240725,3.1148483765417487,8.467124145187427e-08,2.8675090414178075,2.877261362322188,1.2275799647424108,0.8627744558335434,1.0160487031777221,1.0920747870374754,1.2561510286698048,0.7577095174501824,0.31282934735381684,2.5727594451520437,1.4112103268256657,3.03546495309795,3.03546495309795,1.450266662684209,1.450266662684209,3.1442745374716607,3.1442745374716607,,1.8846313448966159,2.538731339764723,0.029552062472915582,,3.315752819106109,3.259441426924916,1.2152089281097964,1.3227699986918573,2.625778703810616,2.720583888271964,2.7116283575409543,1.895007830874485,1.9845514957061392,2.1517877257911446,2.2732192359387082,0.0,0.966982567001643,0.19159243533924233,2.9329375302387937,2.9306339697003945,1.522282354153339,2.440742741245987,1.222973547185044,1.4799448682394252,1.5310742962220663,2.2050494564845735,2.115206649930236,3.234773071505265,3.5926563658715764
4,1.6146e+22,0.7022757448359375,0.06312148603124482,7.26599116178609e-13,1.9399494472621326,0.9712709391097766,1.1776459915447446,2.7559925530596034,2.7638474928648713,0.41094407451610315,2.7378112207545473,2.7433346616765704,1.6648992011277641,2.200940981057702,2.217708529760923,3.1546123596679694,3.382450210368536,2.5889366386524206,2.574294247016862,2.863150073667407,2.781540426993529,2.9566494103819756,2.901254173190875,2.6705694218438336,2.900313122977317,2.947178620644892,2.801256557042972,3.084358810013984,3.058266905500427,2.9363347824472363,2.8734487701085736,0.7175492917500116,2.951105233330668,0.8931265063564975,0.8746067488489574,3.146060651307938,3.0907439785261692,3.17032341809915,3.207822442361053,3.176802038695506,2.3002918954380736,2.432353569244744,1.3217812046718105,0.0013223254548049256,3.1675413672601476,0.0003655373562690652,3.0887692917018783,3.023539719186951,0.000177675505478116,3.1920686966759533,3.17728578297653,0.0014927317052051627,3.056768788220707,2.813416363787571,0.000455272769409667,3.128805517488992,3.205304058097463,0.0013119337134353652,3.287495629164051,3.288914930361184,3.328913327086335e-05,3.0287048773288885,3.0425648917612382,1.4398020007132997,1.046146470883106,1.2366432790765745,1.2295079973155822,1.4841491497538981,1.0681248578957725,0.41537735565361233,2.5071324446266767,1.4770167792750604,2.9449788518328535,2.9449788518328535,1.482146501386906,1.482146501386906,2.945666476058869,2.945666476058869,,1.9727722728635033,2.806038946416695,0.05828764190409813,,3.896942780482294,3.824371802278471,1.5489718080137909,1.6671510329237622,2.204925042455106,2.403827373870265,2.3969056354233116,2.246282025638358,2.299314930380564,2.3788245164813406,2.4411455740815713,0.6358514041800393,0.9498694530068507,0.25299799096677317,3.0906862914036357,3.087888642833048,1.663142327790625,2.4180361319784827,1.2170598932505627,1.4725915244701955,1.5384729623892301,2.214611590190237,2.098288401283315,3.160446273134815,3.4838790522724437
5,3.9536e+22,1.2473145146098052,0.21761565253541365,6.2860864951476676e-12,1.8576750119107903,2.724839840584921,2.829520774744872,2.995258565509296,3.004640895177014,0.4748253009879437,3.018278677682195,2.8388182428434003,1.5358621123717728,2.0646619683417864,2.0866289662141213,3.1618011835713706,3.2615638528835404,2.8921280648230208,2.8910808940148196,3.3706987024884234,3.3587885854623085,3.375809174171785,3.3297167360682565,3.167766626240847,3.2721736392232406,3.43712272175461,3.2204513841413918,3.406113020778454,3.4321796071196693,3.414313700021149,3.418656034511796,0.496112770808004,3.2793762945734657,0.4116115703672147,0.3913292325101605,3.5026975443805815,3.551597947180846,3.6809079702049394,3.6167049742975923,3.6382027739076492,2.923256604817524,3.2019467805676602,2.1309347408870694,0.010775946401192286,3.5854814374033133,0.0032334062865074157,3.604184399526173,3.5479233661978653,0.00154964875978511,3.6384698933998822,3.563407246438208,0.012287464218073859,3.482008268057246,3.1726608297785375,0.004019588761647643,3.6026597504067643,3.6177170855351517,0.010683802178907492,3.6435497343444654,3.6368291946440294,0.0002976357756604741,3.5107484607700616,3.4691994025815225,2.0686457921394874,2.3551895234490074,1.8524506292289953,2.04885171274247,2.3001672003724924,1.751972486331495,1.0009181886574527,2.113020648620249,1.8548298963857477,2.4864105203200455,2.4864105203200455,1.7320146452448533,1.7320146452448533,2.8988006600806666,2.8988006600806666,,1.4994734704174393,2.2801581732841907,0.1312898077136803,,2.8626224538944856,2.7918894766322886,1.174819700287153,1.2503760449852341,2.7743451992214134,2.879655567678935,2.8674041809079434,1.8537348936848095,1.9286487166840636,1.9885637677051746,2.097533514778798,1.338129646404334,1.5072020879310093,0.7568107081036045,3.4333456388567534,3.435390362532531,2.0989153274683714,2.95848572982282,0.7885891103394337,0.944782528527575,0.9866326248734009,2.6788637183828685,2.6212019523183505,3.5012709315106236,3.7850582288304193
6,4.0767e+22,1.269474905947516,0.22479457441815937,6.6506887867659e-12,1.866640430487075,2.7689744066187045,2.872809926768148,3.009340302226271,3.0193748036031187,0.46349065166821424,3.0347664041615907,2.8443502116240404,1.528748645834872,2.0541964009209255,2.0759350996678587,3.1664672935426914,3.265184996815741,2.907553361304049,2.907129898890922,3.4029989932871216,3.371242603237839,3.4059124310646394,3.349012648987627,3.203119300981861,3.2793556986046233,3.4875128418927215,3.2200620832057827,3.44032023850233,3.4477652183067193,3.4465263834246924,3.4517126555615065,0.47641580190901234,3.3018093064245906,0.3823817673792155,0.3644409686653206,3.5246801224374718,3.573394072485749,3.6967808039716332,3.640484578850424,3.659198679200158,2.9519218298610856,3.2534438914001416,2.176474986238672,0.011257915025680772,3.6178138356415683,0.003379597258325769,3.6348098128991277,3.5834451988728153,0.0016195335051081212,3.66753272182977,3.593538663595038,0.012838744589265101,3.5159760566073843,3.206454681444158,0.004201269054638179,3.6345009288280257,3.653461723369006,0.011161545864845631,3.673675381362612,3.668034217728145,0.0003111110160938924,3.5380495166462516,3.4962092131611318,2.1053879632340213,2.419840228033809,1.8964635719523935,2.1161248700985946,2.3195092061448337,1.7892910776892892,1.0205038179887551,2.1002145376479335,1.8658347879420696,2.47370598483923,2.47370598483923,1.7410443373912083,1.7410443373912083,2.8928294957640546,2.8928294957640546,,1.4520572716814788,2.267049596178559,0.13517030362641602,,2.8548198485193654,2.7851937104909283,1.1659363326893186,1.2424254123603244,2.779269741899651,2.878201058619912,2.8668934735727003,1.867590374506692,1.940030425848082,1.9943934770740448,2.104761449536586,1.3564354914582357,1.5204964444287257,0.7620858647925276,3.4410583657706284,3.4431445572090165,2.110666418218524,2.972634780433019,0.7789839365526207,0.9322338138753982,0.9730799317718657,2.690854393350149,2.6357781741103845,3.5013539234000532,3.7863422642752167
7,5.1396e+22,1.6139994603100265,0.389763079910894,9.626210127729957e-12,2.77286365827458,3.2010036552088272,3.267965926679396,3.177640699136658,3.187544763432123,0.7370878006291178,3.2635412075830206,2.9869191832223962,1.3968238544206422,1.8950466862900253,1.9197037763521994,3.2615209875206777,3.356580823904897,3.090071818881694,3.09583628157209,3.684147245947896,3.6024194064466544,3.7007738809162496,3.6206163205215995,3.8103425925105228,3.458471278109141,3.7200230218105546,3.30461303597111,3.6509849531463057,3.783051353546054,3.719812893308721,3.5616106157663574,0.05806269867476104,3.6506340121224614,0.04787340557423074,0.047231671550947735,3.7710410277820805,3.7586234498867968,3.547289247474436,3.856466390778867,3.804298813967976,3.0679271491697975,3.6847292502329965,3.092252053992228,2.5623909985093167,3.9456236270902876,2.556564867476858,3.8822081716681596,3.877382543480929,2.5488819498955304,3.9357376603255503,3.932677016854235,2.575650048797782,3.823405081622551,3.528254597225464,2.5474329653204157,3.962023585449012,4.035241633535607,2.561499739604017,3.960864605534313,3.9600972687482496,2.5571102634534553,3.7831914901324915,3.808226271496348,2.9911962526447327,3.09216148133819,2.951375565964216,3.03353026150969,2.945630734735314,3.17201698844014,1.30466572287818,1.8733276520372317,2.171278675919495,2.2038366953059656,2.2038366953059656,1.8992769019722755,1.8992769019722755,2.825367741216815,2.825367741216815,,1.0762715099235287,2.788403879195808,2.656172711215393,,2.8945011599192827,2.8148106648719575,1.390917186218369,1.4359744252454303,2.686058160328135,2.752643946778161,2.737460738125782,1.9787130354383267,2.0407883900106913,1.9678015878390602,2.049383137953131,1.0097388643535463,1.7034028719424834,1.116309531573316,3.564251056191517,3.5653219900411064,2.3781898078228987,3.173764827243559,0.5577100149279135,0.7367160474004367,0.7772004072465122,2.8929579739962845,2.8305497535977775,3.4463402927171276,3.6688285712074693
8,5.2997e+22,1.6757101881568612,0.41311658435429854,1.0207279360222574e-11,2.866221046724473,3.241833785878342,3.3026104097430213,3.20244168362786,3.211746748073938,0.7884154927094913,3.2963779129907786,3.015515452426263,1.3714278466407832,1.8690950989519723,1.8947068673580552,3.2804876236306457,3.371354047948966,3.1165164545714794,3.1226753296364143,3.7149325158859696,3.6520091191119164,3.7389864477232453,3.66458159075783,3.8828414272090943,3.5012436868032504,3.725945530305604,3.356864548433063,3.6632908631479593,3.829270486993847,3.748086208006193,3.590910203353766,0.0,3.6953135654833438,0.0,0.0,3.8046495410146153,3.790917167543715,3.5126353072124123,3.894472987768693,3.8404921616548515,3.079484936020999,3.717761873582687,3.2350680381894708,2.963458245366265,3.9854182972791183,2.95797387891435,3.9180294318074194,3.917167025694414,2.949365659934051,3.967357337070564,3.9730635503838925,2.978543126143214,3.8616485583423663,3.5678898437826616,2.9472762202839835,3.996872133088931,4.068267029443238,2.962442635194458,3.99805890238983,3.9975752976676886,2.959095037643164,3.818707091255769,3.8519779544820323,3.124497730292008,3.2092240111261563,3.0960539871428208,3.1452917914057332,3.08489445229535,3.405710543026372,1.3517100051655284,1.8361404819436553,2.2188257456065923,2.158091540234422,2.158091540234422,1.9283410086866695,1.9283410086866695,2.815772687659559,2.815772687659559,,1.0075027721377168,2.886509450698822,3.035898127962491,,2.921641633042151,2.8380413051097544,1.4364662327797502,1.4747031104692578,2.665543341815488,2.736026940219706,2.7194421903744574,1.9865645624408477,2.048070664176377,1.9570565688687018,2.0315540324245576,0.9541874873926337,1.7315930791532732,1.1995122021733173,3.587125982282816,3.588203284972568,2.4233063886289674,3.2036612825585262,0.5230370580353888,0.7055491169476003,0.7460699110811398,2.9260546526540128,2.8607355002851054,3.432069408566786,3.64091122024195
9,5.3577e+22,1.6887593471830997,0.41848428782267655,1.1369226425790039e-11,2.823302348701371,3.210396751101585,3.2725196653819872,3.2055111166632053,3.214403902400833,0.7990739713786726,3.298115276877956,3.0224757027047535,1.3645169397088668,1.8645823253438416,1.8907409260392791,3.2862122847149653,3.3723250724753764,3.1197558692932708,3.125195756110974,3.707517000398579,3.645069926881562,3.7339757757352388,3.659815373533495,3.874039982441593,3.5021267151922855,3.7179321308241637,3.3560044177922492,3.651848195140299,3.821417004155029,3.738737649609451,3.6015246698126644,0.0060400218469711525,3.6918816306273903,0.008610611944341153,0.009073459724346483,3.7992887659533987,3.7859430728352743,3.500081100246782,3.8831826213731455,3.8288064945175475,3.0812607376929826,3.699783823007335,3.210566977532625,2.8977085243633707,3.969897305661582,2.8923004157463406,3.9057583349445735,3.902030712420744,2.8837823334768413,3.954757657083951,3.9580684949787,2.9128391522127584,3.845143257652827,3.5472736184323295,2.881728998912578,3.9811406073925872,4.047471425046579,2.896692345380441,3.984968724043141,3.9799938524044327,2.893396657839566,3.812389535604922,3.845086517487001,3.106161616583999,3.187323150910768,3.0718763376507816,3.1216793833810628,3.0642718512021703,3.3604594923993907,1.3689638245914701,1.8204504138282451,2.228902801303029,2.1420987671841334,2.1420987671841334,1.945772508128315,1.945772508128315,2.783836827461104,2.783836827461104,,0.9854055120354724,2.9039195756922704,2.9811894030249784,,2.9346498348750925,2.8498155657781847,1.4515520810085238,1.4907473334050971,2.644375601335275,2.7190803723197834,2.7028849431149453,2.0012051270653677,2.062690381074744,1.9774384488221992,2.0513174191459083,0.9537398409202487,1.734522311682701,1.2256479773527877,3.5907890346366313,3.5918736192356264,2.4328097900888284,3.207527244292279,0.5202662256930829,0.6998375596325784,0.7400085428473127,2.9329452886332126,2.8679637895024763,3.41786465339322,3.624468998660923
10,7.9072e+22,2.2623598805864593,0.6544318739025,6.244481338551863e-11,0.9367295795651737,1.8285222655267312,1.9498239283396341,3.3404338670703164,3.3312041602701306,1.2675876156386359,3.374484401539305,3.3284267041704827,1.0607349186240265,1.6662148026898886,1.7164104537596316,3.537850619792081,3.4150082971319944,3.2621504871071836,3.2359858819194285,3.3815539532416365,3.3400445718593557,3.513722185503812,3.450307256060348,3.48715578529084,3.540941902741346,3.3656879587908417,3.3181957441930474,3.14886402125185,3.476202271438356,3.327804035256107,2.9489062419160024,0.27154063734443645,3.5410244251919796,0.3871063904287863,0.4079145901936811,3.5636457311504293,3.5672973062978666,3.329676531562747,3.386893153693006,3.3151408330251853,3.1593194680847594,2.909524513664934,2.1335763888321337,0.007554839934419477,3.287642682749358,0.005498789076668566,3.3663589995682663,3.236685355675542,0.0009428368793178044,3.400914827327579,3.298932395745297,0.024696367114539514,3.1196214626876397,2.6410483334207417,0.0004765698367247757,3.2896315597576122,3.133361193852085,0.006513657779808319,3.409565108614118,3.207168081737694,0.005499773196915284,3.5346893954008816,3.542160334403678,2.3001629631603926,2.224629304029177,2.009101900065374,2.083751206503511,2.1577663083218033,1.3713637411323376,2.127388180219725,1.1307637127896577,2.6718588960972633,1.43910609663741,1.43910609663741,2.712007125826167,2.712007125826167,1.3800355244272895,1.3800355244272895,,0.014078535644577013,3.669214638981876,0.5763636404700064,,3.506450017169649,3.3673755239534042,2.114679150995741,2.1960015812485887,1.7139074228128057,1.9741618402361192,1.975079738147256,2.6447589117242174,2.7053277643917673,2.8733626374677494,2.920054564768035,0.9340626912418744,1.863282282954713,2.374495543215888,3.751805448016851,3.7532101227471353,2.8505498249494456,3.377462924295772,0.39846903506017073,0.44877522558692146,0.4735696064310659,3.2358362615464955,3.185696950876388,2.7934676996862224,2.9017199655431933
11,8.1534e+22,2.2569363628084433,0.6691755752154955,6.948419869735888e-11,0.9609977717827797,1.7790687960695588,1.90128509781027,3.3455619783810238,3.335523667034252,1.2831239200827178,3.3859973025703956,3.3239621120840894,1.0509695578583644,1.66337740782604,1.7146833221897082,3.539035599600205,3.4024465010691767,3.2700908935049227,3.243187976161964,3.375121101878163,3.351251087929689,3.5265778970894632,3.4609321963466044,3.437779868641687,3.5511033454669865,3.3806485854434136,3.3365479156133775,3.1388189799280113,3.481046201134151,3.323283104647507,2.9193582528132604,0.26433360424024777,3.5648403968640476,0.3820732300977376,0.40459672715248635,3.573581415340042,3.561859103888463,3.329676531562747,3.4027171905603364,3.325027706675166,3.1593194680847594,2.886881318364471,2.162621074742048,0.008123637628096812,3.2974691950495574,0.005944807262217159,3.3790017334969833,3.2496496599617957,0.0010260143746208446,3.412782276861635,3.3062099259564204,0.026422041881836937,3.133961815418626,2.6590731123417943,0.0005023122730398073,3.2971599932035383,3.135032959438533,0.0070121844184947305,3.422741844021713,3.220853453583021,0.005962728544275718,3.5427879266000586,3.5501856682916695,2.3513647058349267,2.273668909230544,2.0485789503208007,2.0823257668975703,2.188429929022364,1.3677412524041055,2.1396030950021343,1.114956208991024,2.6835479368315127,1.4266194332410014,1.4266194332410014,2.722620205971797,2.722620205971797,1.3009462569069439,1.3009462569069439,,0.0,3.661984456173702,0.057508556765414824,,3.5174936362449003,3.3795396045031842,2.126092024341085,2.207642877235733,1.7025719553301104,1.96699251382991,1.967880660642534,2.6453113338851555,2.7089615021687363,2.8990645208997523,2.9522531731860475,0.9340626912418744,1.876195643709649,2.414915148702401,3.758219469749628,3.7589666642460355,2.8665120683028356,3.3918898352289704,0.3850829700242925,0.4335161109229293,0.458808762160123,3.2425833586518653,3.1938223570832647,2.87256447472107,2.9813220899852784
12,1.18608e+23,2.63787216358842,1.1807472270887223,2.0391141199055064e-10,2.003363659030291,2.4879232054176743,2.494230651816461,3.400178499107693,3.382207174223721,1.5380788051276322,3.5233896270441423,3.175776502937769,1.1891341956114427,1.7136302993704122,1.7742854234476892,3.397565022765032,3.058044673029084,3.3847826810684976,3.371032684602382,3.373893918003409,3.5846857334307134,3.6169168739151805,3.6093200567859802,2.8106817366857513,3.6703864364187164,3.498330215083612,3.7065413179363023,3.0927881037134894,3.5321047111534134,3.5108546088277026,2.4744101829533682,0.40133734251496883,3.7355687618273294,0.3404694811071228,0.36327256027949795,3.5367792826045825,3.572872358503417,3.329676531562747,3.8417454526318187,3.926084722721996,3.2064186916640747,2.8848829607169115,2.943558047693043,0.09137719046754658,3.440948642067971,0.06468258181374827,3.549691112756335,3.386903477900582,0.019913198397968564,3.5525518209749216,3.3781679998955467,0.18012260266129507,3.348612638375599,2.907666551410368,0.0071909674254568125,3.4855672146177197,3.262566930298859,0.08598503427200449,3.6277393761061254,3.4401253009539734,0.07411543330327153,3.644097861240871,3.639696757921976,3.1125999078041025,2.377051465574753,3.0633356175839825,2.894129779687592,3.0187983003544088,2.058275353962106,2.415807367516605,0.770869224922237,2.920371093879735,1.0470337075451137,1.0470337075451137,3.1047112995119073,3.1047112995119073,1.7551530858418125,1.7551530858418125,,1.1268389046562495,3.203445152282368,0.06004733319947855,,3.4517940216921286,3.312211308173991,2.727576441183337,2.7689052459628867,1.4839777784765404,1.4962491777611806,1.4546119235039199,3.0113601860946755,3.062563307649062,3.0149783472380043,3.046010232076908,0.9340626912418744,2.8116307775741713,2.1054756908434555,3.709213275152404,3.702829390725306,3.1097335196277207,3.5393677538999984,0.205577051538879,0.38199732333208564,0.41727616847426874,3.3610584895343902,3.2867528766763288,2.5402496077635344,2.649830019794517
13,1.22302e+23,2.675348654438493,1.3541712825300833,0.17523775530568028,1.8385721826532435,2.3436129945092303,2.342095069215219,3.446737603338629,3.4279913335660175,1.630036553789586,3.5436738316424505,3.226676489046783,1.1506937193021185,1.645180785841427,1.7059427637401705,3.4301017156229046,3.0675370309822436,3.4388590052247325,3.4249395339391473,3.3972395187759887,3.5800339150109,3.6398407260940164,3.6377626636559386,2.837164473007725,3.6903580079228493,3.486244804707208,3.747616175844501,3.128268882882535,3.5634217436951916,3.552526818649429,2.536823133548423,0.3796448648934997,3.7664401048127307,0.30418418348712906,0.32878869684582024,3.5570970695296245,3.600166041460504,3.329676531562747,3.877371525840959,3.9669838008383826,3.2449855459386563,2.9044503854135604,3.0372718640599055,0.09967246490807495,3.4623276948046873,0.07053512917781696,3.5762596031448575,3.4143006741361037,0.021795090241238657,3.575338955522514,3.398770922997443,0.19543710526870642,3.3572656965212953,2.902346999483658,0.007857417722507792,3.515622276987504,3.290077434189318,0.09385378625396718,3.655544720432783,3.465649266682088,0.0809060728193315,3.6665513061233526,3.6589059909758124,3.174387268962976,2.4510836346700495,3.1245211483917594,3.0194085640318753,3.157942880530189,2.098875808667662,2.4565891170810867,0.7247442081974415,2.96327007562031,0.9977982820378385,0.9977982820378385,3.154833102844481,3.154833102844481,1.7831100746939597,1.7831100746939597,,1.2199852172470242,3.242998694273077,0.06040106125663316,0.0,3.6434790464753424,3.496008661832802,2.9168867469963162,2.9605076915121558,1.3109865206891738,1.2971681271596989,1.2532772447349223,3.1823357268555967,3.229807600056969,3.1593717572969564,3.18506936339048,1.094397067710767,2.9346041303111825,2.0644750127579923,3.7034570610874447,3.697421595318721,3.144074234552435,3.556433614446547,0.1868687368603043,0.3773126945311584,0.4115706977995069,3.402595640884745,3.324010599009207,2.284295843411658,2.380979785258058
14,1.58144e+23,2.9969204164857635,3.7782503812888586,3.75105570416413,0.0,0.0,0.0,4.347409363735742,4.364793730902378,3.930367543185434,3.7842147256960432,4.413563128430323,0.0,0.0,0.0,4.396710941177445,4.51175955907979,4.324458287356174,4.333701260850246,3.360495685907118,3.0868127148986693,3.377567563409627,3.394449570240353,2.9125527171645564,3.375315513241486,2.2935947456550063,3.33374251005083,3.5259354720655667,3.3687543881943416,3.5257134876833276,2.5537943970873958,0.05341750502404724,3.7085641417546933,0.2106212301350986,0.25586162513460564,3.7379537496724295,3.6462309161256057,2.959712472500234,3.428806010646437,3.225867484471891,4.039785549354283,2.6797161547620796,2.6184520027464697,2.7335182304633587e-07,2.433837363716713,1.095741207158133e-09,2.801089782175326,2.3071675360489032,2.691462740217598e-10,2.8287720867944657,2.2910544631878764,4.779826757933141e-10,1.8700893363129036,0.784162077718224,5.388654510069903e-08,2.9606825186831935,2.5009402508054968,2.899132974727335e-07,2.912341443343155,2.3079227677569603,4.569756888506192e-08,3.305266078215769,3.2283185748479637,2.257375893022127,2.046302018307491,2.685824251431485,2.850689076470431,3.3808318478355126,0.6037078552335148,3.038718551946829,0.0,3.9477582870621446,0.0,0.0,4.003094328265475,4.003094328265475,1.1206140560801974,1.1206140560801974,,0.8659867390101832,4.170089739073345,0.0021430066909823827,1.414213562373095,1.565080524378129,1.2432211640610202,3.9836110106588656,4.053719149211503,0.0,0.0,0.0,4.462333428521486,4.493893320626185,4.550467932977348,4.623548105809326,4.366103789278401,3.5883978564300927,2.733045792705929,3.7920792320686183,3.798330288411538,3.641403575536545,3.860680436763934,0.0,0.0,0.0,4.0516200907273285,4.005284428102498,0.0,0.0

